End-to-end pipeline for simultaneous temperature estimation and super resolution of low-cost uncooled infrared camera frames for precision agriculture applications

Radiometric infrared (IR) imaging is a valuable technique for remote-sensing applications in precision agriculture, such as irrigation monitoring, crop health assessment, and yield estimation. Low-cost uncooled non-radiometric IR cameras offer new implementations in agricultural monitoring. However, these cameras have inherent drawbacks that limit their usability, such as low spatial resolution, spatially variant nonuniformity, and lack of radiometric calibration. In this article, we present an end-to-end pipeline for temperature estimation and super resolution of frames captured by a low-cost uncooled IR camera. The pipeline consists of two main components: a deep-learning-based temperature-estimation module, and a deep-learning-based super-resolution module. The temperature-estimation module learns to map the raw gray level IR images to the corresponding temperature maps while also correcting for nonuniformity. The super-resolution module uses a deep-learning network to enhance the spatial resolution of the IR images by scale factors of x2 and x4. We evaluated the performance of the pipeline on both simulated and real-world agricultural datasets composing of roughly 20,000 frames of various crops. For the simulated data, the results were on par with the real-world data with sub-degree accuracy. For the real data, the proposed pipeline was compared to a high-end radiometric thermal camera, and achieved sub-degree accuracy. The results of the real data are on par with the simulated data. The proposed pipeline can enable various applications in precision agriculture that require high quality thermal information from low-cost IR cameras.

==> figs/appendix/convergence/sr2_multi_feature0.csv <==
epoch,mae,lr_sr,lr_nuc
1,0.5732798169959675,0.0001,1e-05
2,0.5573670024221594,0.0001,1e-05
3,0.5492872893810272,0.0001,1e-05
4,0.5448020723733035,0.0001,1e-05
5,0.5426096442070875,0.0001,1e-05
6,0.5437344719063152,0.0001,1e-05
7,0.5358411290428855,0.0001,1e-05
8,0.5390577370470221,0.0001,1e-05
9,0.5403842519630085,0.0001,1e-05
10,0.5299166982824152,5e-05,5e-06
11,0.5296262936158613,5e-05,5e-06
12,0.5290471315383911,5e-05,5e-06
13,0.5413425077091564,5e-05,5e-06
14,0.5356546802954241,5e-05,5e-06
15,0.5234153026884253,2.5e-05,2.5e-06
16,0.5260204185139049,2.5e-05,2.5e-06
17,0.5236811177297072,2.5e-05,2.5e-06
18,0.5246803245761178,2.5e-05,2.5e-06
19,0.5240498130971735,2.5e-05,2.5e-06
20,0.5198403908447786,1.25e-05,1.25e-06
21,0.5219421522183851,1.25e-05,1.25e-06
22,0.5195171142166312,1.25e-05,1.25e-06
23,0.5221566503698175,1.25e-05,1.25e-06


==> figs/appendix/convergence/sr2_single_feature0.csv <==
epoch,mae,lr_sr,lr_nuc
1,0.7239708819172599,0.0001,1e-05
2,0.6767828816717322,0.0001,1e-05
3,0.6636644303798676,0.0001,1e-05
4,0.6565665629777041,0.0001,1e-05
5,0.6499050097032026,0.0001,1e-05
6,0.6408194384791635,0.0001,1e-05
7,0.6356459883126345,0.0001,1e-05
8,0.631663520227779,0.0001,1e-05
9,0.6289354698224501,0.0001,1e-05
10,0.626720127734271,0.0001,1e-05
11,0.6212400766936216,5e-05,5e-06
12,0.6201764290983026,5e-05,5e-06
13,0.6193325384096666,5e-05,5e-06
14,0.6185026629404589,5e-05,5e-06
15,0.617823221466758,5e-05,5e-06
16,0.6185154427181591,2.5e-05,2.5e-06
17,0.6195069307630713,2.5e-05,2.5e-06
18,0.6186318045312708,2.5e-05,2.5e-06
19,0.6180620518597689,2.5e-05,2.5e-06


==> figs/appendix/convergence/sr4_multi_feature0.csv <==
epoch,mae,lr_sr,lr_nuc
1,1.615737102248452,0.0001,4e-05
2,1.3586856072599238,0.0001,4e-05
3,1.2859534296122463,0.0001,4e-05
4,1.248765062202107,0.0001,4e-05
5,1.21246737241745,0.0001,4e-05
6,1.1999550651420245,0.0001,4e-05
7,1.1886545094576748,0.0001,4e-05
8,1.176156141541221,0.0001,4e-05
9,1.1584789482030002,0.0001,4e-05
10,1.1334479613737627,5e-05,2e-05
11,1.1163292229175568,5e-05,2e-05
12,1.1222608468749307,5e-05,2e-05
13,1.150733839381825,5e-05,2e-05
14,1.1120040985670956,5e-05,2e-05
15,1.0877896276387302,2.5e-05,1e-05
16,1.0841745192354375,2.5e-05,1e-05
17,1.080178358338096,2.5e-05,1e-05
18,1.0780488415197893,2.5e-05,1e-05
19,1.0902787961743095,2.5e-05,1e-05
20,1.0776744918389753,1.25e-05,5e-06
21,1.0691860860044307,1.25e-05,5e-06
22,1.06881935488094,1.25e-05,5e-06
23,1.0690768957138062,1.25e-05,5e-06
24,1.0741908008402044,1.25e-05,5e-06
25,1.070084883408113,1.25e-05,5e-06
26,1.06612259962342,6.25e-06,2.5e-06
27,1.0617421919649297,6.25e-06,2.5e-06
28,1.062114417552948,6.25e-06,2.5e-06
29,1.0644818165085532,6.25e-06,2.5e-06


==> figs/appendix/convergence/sr4_single_feature0.csv <==
epoch,mae,lr_sr,lr_nuc
1,1.8220357623967258,0.0001,4e-05
2,1.4812716028907082,0.0001,4e-05
3,1.3602803241122852,0.0001,4e-05
4,1.3247677412900059,0.0001,4e-05
5,1.3141803362152793,0.0001,4e-05
6,1.3282345479184932,0.0001,4e-05
7,1.2823529893701726,0.0001,4e-05
8,1.2838613336736506,0.0001,4e-05
9,1.1979867815971375,0.0001,4e-05
10,1.2371264831586317,0.0001,4e-05
11,1.1841889890757473,0.0001,4e-05
12,1.2005741433663801,0.0001,4e-05
13,1.1716254407709294,0.0001,4e-05
14,1.1610833677378567,5e-05,2e-05
15,1.157953923398798,5e-05,2e-05
16,1.1593915522098541,5e-05,2e-05
17,1.1433928988196633,5e-05,2e-05
18,1.154113994403319,5e-05,2e-05
19,1.1371080604466526,2.5e-05,1e-05
20,1.1388254788788883,2.5e-05,1e-05
21,1.1339570879936218,2.5e-05,1e-05
22,1.1381353410807522,2.5e-05,1e-05
23,1.1312386149709874,2.5e-05,1e-05
24,1.13099773905494,1.25e-05,5e-06
25,1.1313065127892927,1.25e-05,5e-06
26,1.1273338036103682,1.25e-05,5e-06
27,1.1301017566160723,1.25e-05,5e-06
28,1.1264421181245283,1.25e-05,5e-06
29,1.1269026398658752,6.25e-06,2.5e-06
30,1.124747563492168,6.25e-06,2.5e-06
31,1.1267798759720542,6.25e-06,2.5e-06


==> figs/results/patches/0000149/lines_2.csv <==
x,single,multi,gt
0,36.26423828125,36.81111572265625,37.3043212890625
1,36.41381591796875,37.12868408203125,35.7847021484375
2,35.47069091796875,35.60412841796875,35.01772705078125
3,33.389228515625,33.11707275390625,33.720322265625
4,31.668837890625,31.46313232421875,31.69177490234375
5,31.64736328125,31.58370849609375,32.21504150390625
6,32.61024658203125,32.8049462890625,33.2185595703125
7,33.154638671875,33.74482421875,33.97836669921875
8,32.79000732421875,33.27465087890625,33.3404150390625
9,32.22651611328125,31.966513671875,32.40857421875
10,31.65051513671875,30.6219775390625,31.37638427734375
11,30.6364990234375,29.5761279296875,29.763583984375
12,29.2442724609375,28.693037109375,29.125634765625
13,28.08674072265625,28.16439697265625,28.75289794921875
14,27.731201171875,27.97236328125,28.22246337890625
15,28.217099609375,28.09073486328125,27.835390625
16,29.76261474609375,29.24380615234375,29.0037744140625
17,32.3588037109375,31.29032470703125,32.143359375
18,35.1722119140625,34.28775390625,34.78118408203125
19,36.96879150390625,36.74357421875,36.02841552734375
20,37.48681640625,37.6086083984375,37.0606103515625
21,37.41819580078125,37.14975830078125,36.709375
22,36.79068359375,36.02135986328125,36.451328125
23,35.46823974609375,35.32476318359375,35.4979833984375
24,33.2691845703125,33.90118408203125,34.300927734375
25,31.303623046875,30.99358642578125,31.569921875
26,30.30143798828125,28.97780517578125,29.828095703125
27,30.28990966796875,29.2024462890625,30.4302099609375
28,31.0458349609375,31.08542724609375,31.0394873046875
29,31.90113525390625,33.32833984375,32.37273681640625
30,31.9978369140625,32.8695654296875,32.67379150390625
31,31.4537353515625,31.13570068359375,30.52339111328125
32,30.45916015625,29.67680419921875,29.670400390625
33,29.2272216796875,28.747373046875,28.5665283203125
34,27.97547119140625,27.70316650390625,27.24761474609375
35,27.00197265625,26.7172412109375,26.5021435546875
36,26.36317138671875,26.112333984375,26.1294091796875
37,26.11428466796875,25.787529296875,25.634814453125
38,26.13480224609375,25.72174072265625,25.469951171875
39,26.23358154296875,25.96486572265625,25.49862548828125
40,26.38438720703125,26.451865234375,26.22259033203125
41,26.36255859375,26.72711669921875,26.5308154296875
42,26.265498046875,26.57764404296875,26.73152099609375
43,26.14390625,26.3332275390625,26.2656005859375
44,26.1574658203125,26.3032470703125,26.0362255859375
45,26.30166259765625,26.4813525390625,26.15807861328125
46,26.4740087890625,26.61898193359375,26.28710205078125
47,26.5283837890625,26.6880712890625,26.30143798828125
48,26.62477294921875,26.7399072265625,26.34445068359375
49,26.7910693359375,26.64673828125,26.86771240234375
50,27.26123046875,26.72553466796875,26.98239990234375
51,28.0608935546875,27.41492431640625,27.52
52,29.306064453125,29.2755810546875,29.240322265625
53,30.51805908203125,31.2443896484375,31.66310302734375
54,31.01840087890625,31.27089111328125,30.9032958984375
55,30.5997021484375,30.44053955078125,30.44454345703125
56,29.69084716796875,29.67923828125,29.634560546875
57,29.0185498046875,28.94279052734375,28.3156494140625
58,28.732802734375,28.66188720703125,28.3658251953125
59,28.76068359375,29.19362548828125,28.946435546875
60,28.99659423828125,29.8649658203125,29.74207763671875
61,29.33445068359375,29.969423828125,29.727744140625
62,29.733203125,29.987900390625,30.129150390625
63,30.2088525390625,30.41992431640625,30.5448974609375
64,30.789345703125,31.0195751953125,31.22585693359375
65,31.25097900390625,31.4619775390625,31.59142578125
66,31.4547900390625,31.6715478515625,31.74912109375
67,31.54150390625,31.9234130859375,31.74912109375
68,31.64383544921875,31.963896484375,31.66310302734375
69,31.58444580078125,31.71787841796875,31.67027099609375
70,31.41941650390625,31.37193359375,31.37638427734375
71,31.4065625,31.01641357421875,30.9032958984375
72,31.53856201171875,30.75082275390625,30.62374267578125
73,31.27307861328125,30.57058349609375,30.8602880859375
74,30.98402587890625,30.8736376953125,31.3835498046875
75,32.24477294921875,32.66285400390625,32.55910400390625
76,36.0290625,36.853134765625,36.78105712890625
77,39.7188720703125,40.52945068359375,40.3793896484375
78,40.45691162109375,40.38041259765625,40.0281591796875
79,39.49845703125,38.74971923828125,39.08198486328125
80,38.3357373046875,37.84956298828125,38.03545654296875
81,38.0094677734375,38.095498046875,37.07494384765625
82,37.7442626953125,37.97048828125,38.47270263671875
83,36.06235107421875,35.86788818359375,36.07142578125
84,33.55835205078125,32.52480224609375,32.60211181640625
85,31.754560546875,30.42922119140625,30.58790283203125
86,30.9727099609375,30.19563232421875,30.5162255859375
87,30.42791259765625,31.043603515625,30.45171142578125
88,29.9585693359375,31.033876953125,29.828095703125
89,29.68989990234375,29.8675244140625,29.66323486328125
90,29.97763427734375,29.4933740234375,29.899775390625
91,30.88135986328125,30.764697265625,30.93913818359375
92,31.8734033203125,32.73611328125,32.17203369140625
93,32.142548828125,32.68443359375,32.17919921875
94,31.7536083984375,31.1786376953125,31.62726318359375
95,31.66544921875,30.603896484375,31.59859130859375
96,32.1618994140625,31.15430419921875,31.48390380859375
97,33.30433349609375,32.33933837890625,32.09318359375
98,35.1527880859375,34.25762451171875,34.57331298828125
99,37.6650244140625,36.9792041015625,37.22547119140625
100,40.395888671875,40.009775390625,39.175166015625
101,42.704599609375,42.7606640625,43.454462890625
102,43.610947265625,43.7556640625,44.44365234375
103,43.5740966796875,43.4671240234375,43.791357421875
104,43.53056640625,43.3100048828125,43.669501953125
105,43.746796875,43.975048828125,43.784189453125
106,43.99267578125,44.571123046875,44.6515234375
107,44.0966455078125,44.5870947265625,44.8522265625
108,44.065166015625,44.30826171875,43.762685546875
109,43.971435546875,43.96740234375,43.332607421875
110,43.8084912109375,43.7041845703125,43.354111328125
111,43.473427734375,43.50923828125,44.5941748046875
112,42.7201806640625,43.270849609375,42.680322265625
113,41.9608544921875,42.6527099609375,41.3972509765625
114,41.36095703125,41.56330078125,41.9778564453125
115,40.9933251953125,40.706748046875,41.1750390625
116,40.413095703125,40.14626220703125,40.83814453125
117,39.451220703125,39.32057861328125,39.5048974609375
118,38.62912109375,38.40812744140625,38.286337890625
119,39.04271240234375,38.46007080078125,38.15014404296875
120,39.84001220703125,39.445888671875,39.66975830078125
121,39.714658203125,39.56211181640625,39.54790283203125
122,38.38500244140625,38.23867431640625,38.902783203125
123,37.10257568359375,36.70198974609375,37.3473291015625
124,36.801005859375,35.92215576171875,35.5194873046875
125,36.98823974609375,35.96980224609375,36.37965087890625
126,37.2360791015625,36.58117919921875,36.5946875
127,37.17215087890625,37.19090087890625,36.680703125
128,36.6502978515625,36.85144775390625,36.35097412109375
129,35.57790283203125,35.5981494140625,35.39763427734375
130,34.2621875,34.20402587890625,34.164736328125
131,33.1432177734375,33.44553955078125,33.14687744140625
132,32.2785498046875,33.15569580078125,32.30105712890625
133,31.68089111328125,32.6426318359375,31.73478515625
134,31.3211181640625,31.9565478515625,31.96416015625
135,31.21941650390625,31.7118212890625,31.46239990234375
136,31.209609375,31.67877197265625,31.93548828125
137,31.02209716796875,31.14394775390625,31.16851318359375
138,30.61064697265625,30.219697265625,29.985791015625
139,30.19077392578125,29.7853125,30.12198486328125
140,29.7964501953125,29.7167626953125,29.527041015625
141,29.2268505859375,29.31056884765625,29.15430419921875
142,28.81505615234375,28.75567138671875,28.83891357421875
143,28.74361572265625,28.56447509765625,28.5020166015625
144,28.81818115234375,28.5297119140625,28.55218994140625
145,28.458994140625,28.22978515625,28.1866259765625
146,27.49584716796875,27.4901416015625,27.58451171875
147,26.2056787109375,26.32754150390625,26.05772705078125
148,25.0569775390625,25.16176025390625,24.975361328125
149,24.28176513671875,24.4505517578125,24.5094384765625
150,23.80894287109375,24.12144287109375,24.0865283203125
151,23.527421875,23.9554931640625,23.8499853515625
152,23.33338134765625,23.648701171875,23.54176025390625
153,23.22659912109375,23.296337890625,23.28371337890625
154,23.1459130859375,22.98049560546875,23.28371337890625
155,23.08170166015625,22.8579736328125,22.86080078125
156,22.99657958984375,22.93858154296875,23.13318359375
157,22.95153076171875,23.0564990234375,22.8823046875
158,22.945205078125,23.1091357421875,22.88947265625
159,23.0376318359375,23.17065673828125,23.269375
160,23.27225341796875,23.35802978515625,23.38406494140625
161,23.60430908203125,23.611328125,23.38406494140625
162,23.88510986328125,24.0397802734375,23.52742431640625
163,24.17080078125,24.54516357421875,24.5954541015625
164,24.62586181640625,24.88975341796875,25.01836669921875
165,25.25351318359375,25.4049755859375,25.161728515625
166,26.28293701171875,26.5922021484375,26.4734716796875
167,27.43358642578125,27.8373779296875,27.46265625
168,28.49555419921875,28.51059326171875,28.43750244140625
169,28.66781494140625,28.5640380859375,28.58803466796875
170,28.13038818359375,28.25564453125,27.96441650390625
171,27.35853515625,27.54509765625,27.16159912109375
172,26.67266357421875,26.81997802734375,26.98239990234375
173,26.0232666015625,26.351025390625,26.22259033203125
174,25.53574462890625,25.89012451171875,26.02905517578125
175,25.1723291015625,25.41013427734375,25.70649658203125
176,24.97001708984375,25.01382568359375,25.312255859375
177,24.88195068359375,24.95517822265625,25.161728515625
178,24.84598876953125,25.09702880859375,25.168896484375
179,24.93838623046875,25.27458984375,25.211904296875
180,25.127626953125,25.3391748046875,25.226240234375
181,25.339150390625,25.4475732421875,25.405439453125
182,25.6869775390625,25.6902587890625,25.849853515625
183,25.9878466796875,26.13260009765625,26.3086083984375
184,26.44210693359375,26.7325244140625,26.3802880859375
185,26.9043505859375,27.36211181640625,26.6813427734375
186,27.267900390625,27.542060546875,26.9035498046875
187,27.3668896484375,27.22134033203125,27.61318359375
188,27.2326025390625,26.8171875,27.433984375
189,26.9960791015625,26.54292236328125,26.75302490234375
190,26.84061767578125,26.416318359375,26.52364990234375
191,26.7200537109375,26.34409912109375,26.57382568359375


==> figs/results/patches/0000149/lines_4.csv <==
x,single,multi,gt
0,34.732841796875,35.14432861328125,37.3043212890625
1,34.52312255859375,35.38091552734375,35.7847021484375
2,34.0873876953125,35.10859130859375,35.01772705078125
3,33.5439404296875,34.4247216796875,33.720322265625
4,33.06518798828125,33.4869873046875,31.69177490234375
5,32.736201171875,32.785986328125,32.21504150390625
6,32.56416015625,32.54271484375,33.2185595703125
7,32.45368408203125,32.687412109375,33.97836669921875
8,32.14239990234375,32.99077392578125,33.3404150390625
9,31.53378662109375,32.83888671875,32.40857421875
10,30.82155029296875,31.96468505859375,31.37638427734375
11,30.0444775390625,30.53142822265625,29.763583984375
12,29.34322509765625,29.11802734375,29.125634765625
13,28.88048095703125,28.2487646484375,28.75289794921875
14,28.7372314453125,28.03989013671875,28.22246337890625
15,28.979052734375,28.4234033203125,27.835390625
16,29.67548828125,29.56163818359375,29.0037744140625
17,30.9877880859375,31.3093505859375,32.143359375
18,32.8169091796875,33.15736328125,34.78118408203125
19,34.67407470703125,34.641103515625,36.02841552734375
20,35.80494140625,35.3022802734375,37.0606103515625
21,35.95240234375,35.11464599609375,36.709375
22,35.19377197265625,34.31550048828125,36.451328125
23,33.79437255859375,33.12400390625,35.4979833984375
24,32.338359375,31.975859375,34.300927734375
25,31.31914794921875,31.3304150390625,31.569921875
26,30.955615234375,31.2946337890625,29.828095703125
27,31.1410498046875,31.68453857421875,30.4302099609375
28,31.397216796875,32.15284912109375,31.0394873046875
29,31.57382568359375,32.3240966796875,32.37273681640625
30,31.570234375,32.14344970703125,32.67379150390625
31,30.9815087890625,31.35185546875,30.52339111328125
32,29.6061474609375,29.93667724609375,29.670400390625
33,28.0787939453125,28.44837890625,28.5665283203125
34,26.9577197265625,27.462373046875,27.24761474609375
35,26.256513671875,26.83504638671875,26.5021435546875
36,25.824013671875,26.3669873046875,26.1294091796875
37,25.58928955078125,26.05444091796875,25.634814453125
38,25.6031787109375,25.99761474609375,25.469951171875
39,25.80302490234375,26.10724609375,25.49862548828125
40,26.011572265625,26.26088134765625,26.22259033203125
41,26.10269775390625,26.3492724609375,26.5308154296875
42,26.07797607421875,26.41625732421875,26.73152099609375
43,26.03599365234375,26.45471923828125,26.2656005859375
44,25.9790087890625,26.42839111328125,26.0362255859375
45,25.97045166015625,26.40679443359375,26.15807861328125
46,25.99154296875,26.4355126953125,26.28710205078125
47,26.1094384765625,26.559365234375,26.30143798828125
48,26.3651025390625,26.81771240234375,26.34445068359375
49,26.74900390625,27.20538330078125,26.86771240234375
50,27.28467529296875,27.59618408203125,26.98239990234375
51,27.98531494140625,28.0316552734375,27.52
52,28.6760400390625,28.5929345703125,29.240322265625
53,29.08864990234375,29.166845703125,31.66310302734375
54,29.1076123046875,29.51485595703125,30.9032958984375
55,28.8377978515625,29.5449658203125,30.44454345703125
56,28.47944580078125,29.3807958984375,29.634560546875
57,28.2644384765625,29.2326708984375,28.3156494140625
58,28.24751953125,29.25838134765625,28.3658251953125
59,28.3990478515625,29.43242919921875,28.946435546875
60,28.73976318359375,29.705908203125,29.74207763671875
61,29.21007080078125,29.998798828125,29.727744140625
62,29.8019091796875,30.211650390625,30.129150390625
63,30.55573486328125,30.3569091796875,30.5448974609375
64,31.44618408203125,30.5937646484375,31.22585693359375
65,32.237900390625,30.96035400390625,31.59142578125
66,32.684560546875,31.38836669921875,31.74912109375
67,32.64808837890625,31.76330322265625,31.74912109375
68,32.41680419921875,32.0082373046875,31.66310302734375
69,32.13281494140625,31.92666015625,31.67027099609375
70,31.82455322265625,31.497646484375,31.37638427734375
71,31.43027099609375,30.9142724609375,30.9032958984375
72,31.279287109375,30.71543701171875,30.62374267578125
73,31.83575927734375,31.290263671875,30.8602880859375
74,33.25799072265625,32.82388671875,31.3835498046875
75,35.27386962890625,35.08447509765625,32.55910400390625
76,37.39296142578125,37.46111328125,36.78105712890625
77,39.05870849609375,39.08906494140625,40.3793896484375
78,39.992529296875,39.73583740234375,40.0281591796875
79,40.26642822265625,39.769609375,39.08198486328125
80,39.90355712890625,39.3329248046875,38.03545654296875
81,38.907138671875,38.41586181640625,37.07494384765625
82,37.48117919921875,37.0395849609375,38.47270263671875
83,35.82409912109375,35.306201171875,36.07142578125
84,34.09117919921875,33.580576171875,32.60211181640625
85,32.59917724609375,32.30114990234375,30.58790283203125
86,31.4578271484375,31.43388671875,30.5162255859375
87,30.72093505859375,30.83387451171875,30.45171142578125
88,30.29669677734375,30.52796142578125,29.828095703125
89,30.143447265625,30.41890380859375,29.66323486328125
90,30.24261474609375,30.45974609375,29.899775390625
91,30.54140380859375,30.6627978515625,30.93913818359375
92,31.040546875,31.02610107421875,32.17203369140625
93,31.57919677734375,31.4276904296875,32.17919921875
94,32.14811279296875,31.8734716796875,31.62726318359375
95,32.5500146484375,32.304853515625,31.59859130859375
96,32.91751220703125,32.9005615234375,31.48390380859375
97,33.5572998046875,33.7706884765625,32.09318359375
98,34.965625,35.2169384765625,34.57331298828125
99,37.236552734375,37.2090625,37.22547119140625
100,39.921220703125,39.559521484375,39.175166015625
101,42.067998046875,41.5799169921875,43.454462890625
102,43.30951171875,42.856767578125,44.44365234375
103,43.808330078125,43.49423828125,43.791357421875
104,43.818701171875,43.780498046875,43.669501953125
105,43.6722705078125,43.8595947265625,43.784189453125
106,43.7495458984375,43.9184228515625,44.6515234375
107,43.9408154296875,43.9315771484375,44.8522265625
108,44.0324365234375,43.8300146484375,43.762685546875
109,43.868564453125,43.72517578125,43.332607421875
110,43.6577099609375,43.435810546875,43.354111328125
111,43.42986328125,42.940458984375,44.5941748046875
112,43.05419921875,42.13814453125,42.680322265625
113,42.30728515625,41.3502978515625,41.3972509765625
114,41.4984619140625,40.47046142578125,41.9778564453125
115,40.60572509765625,39.36053955078125,41.1750390625
116,39.8655712890625,38.312900390625,40.83814453125
117,39.1404345703125,37.673603515625,39.5048974609375
118,38.7096728515625,37.21125,38.286337890625
119,38.54371337890625,36.93927490234375,38.15014404296875
120,38.488837890625,37.0015380859375,39.66975830078125
121,38.52595947265625,37.29783447265625,39.54790283203125
122,38.5376904296875,37.57717529296875,38.902783203125
123,38.37840087890625,37.65861328125,37.3473291015625
124,37.95572509765625,37.482783203125,35.5194873046875
125,37.26114990234375,37.22419921875,36.37965087890625
126,36.48046630859375,36.92066162109375,36.5946875
127,35.80320068359375,36.45603759765625,36.680703125
128,35.1557177734375,35.74592529296875,36.35097412109375
129,34.46129638671875,34.86097412109375,35.39763427734375
130,33.76957763671875,33.79932861328125,34.164736328125
131,33.241875,32.78408447265625,33.14687744140625
132,32.8412255859375,32.1498779296875,32.30105712890625
133,32.48792236328125,31.86561279296875,31.73478515625
134,32.03220947265625,31.66147705078125,31.96416015625
135,31.56083984375,31.42008056640625,31.46239990234375
136,31.0845458984375,31.25767822265625,31.93548828125
137,30.62794677734375,31.02697265625,31.16851318359375
138,30.11894775390625,30.6502587890625,29.985791015625
139,29.56516357421875,30.14482421875,30.12198486328125
140,29.09784423828125,29.7159521484375,29.527041015625
141,28.782109375,29.419521484375,29.15430419921875
142,28.51375732421875,29.09147705078125,28.83891357421875
143,28.2752783203125,28.6794873046875,28.5020166015625
144,28.08456298828125,28.329921875,28.55218994140625
145,27.820341796875,27.8381005859375,28.1866259765625
146,27.3290185546875,27.03488525390625,27.58451171875
147,26.4841064453125,26.0222216796875,26.05772705078125
148,25.44458984375,25.11657958984375,24.975361328125
149,24.58370361328125,24.4909716796875,24.5094384765625
150,23.96419677734375,24.08884765625,24.0865283203125
151,23.5342822265625,23.77803466796875,23.8499853515625
152,23.3165625,23.58902587890625,23.54176025390625
153,23.13166748046875,23.4029931640625,23.28371337890625
154,23.002080078125,23.1917578125,23.28371337890625
155,22.97646484375,22.99041015625,22.86080078125
156,23.045341796875,22.88443603515625,23.13318359375
157,23.10361572265625,22.8600927734375,22.8823046875
158,23.14927734375,22.9573193359375,22.88947265625
159,23.3148583984375,23.124033203125,23.269375
160,23.49619140625,23.23236572265625,23.38406494140625
161,23.68602783203125,23.37170654296875,23.38406494140625
162,23.9799365234375,23.66492919921875,23.52742431640625
163,24.600244140625,24.33417236328125,24.5954541015625
164,25.38663818359375,25.1540576171875,25.01836669921875
165,26.08484619140625,25.8923974609375,25.161728515625
166,26.64470703125,26.544853515625,26.4734716796875
167,27.03535888671875,27.3150634765625,27.46265625
168,27.08710693359375,27.9304052734375,28.43750244140625
169,26.837734375,28.24544921875,28.58803466796875
170,26.4990380859375,28.26876953125,27.96441650390625
171,26.158134765625,27.93696533203125,27.16159912109375
172,25.807197265625,27.32057861328125,26.98239990234375
173,25.51158447265625,26.70457763671875,26.22259033203125
174,25.28913818359375,26.2141748046875,26.02905517578125
175,25.0916064453125,25.7702490234375,25.70649658203125
176,24.9157568359375,25.40073486328125,25.312255859375
177,24.80757568359375,25.16759765625,25.161728515625
178,24.77717529296875,25.0653466796875,25.168896484375
179,24.81605712890625,25.0373681640625,25.211904296875
180,24.86973388671875,25.1118798828125,25.226240234375
181,24.95493408203125,25.34221923828125,25.405439453125
182,25.14653076171875,25.7245361328125,25.849853515625
183,25.53104736328125,26.39444091796875,26.3086083984375
184,26.04587646484375,27.24755859375,26.3802880859375
185,26.54625732421875,27.9456884765625,26.6813427734375
186,27.02984375,28.25435546875,26.9035498046875
187,27.46391357421875,28.19734375,27.61318359375
188,27.69799072265625,27.79259033203125,27.433984375
189,27.63715087890625,27.1868994140625,26.75302490234375
190,27.4170654296875,26.62885986328125,26.52364990234375
191,27.17106201171875,26.25130615234375,26.57382568359375


==> figs/results/patches/0000473/lines_2.csv <==
x,single,multi,gt
0,46.6524169921875,47.005361328125,47.1244775390625
1,46.28255859375,46.7749365234375,46.1281298828125
2,45.9223095703125,46.21474609375,45.81990234375
3,45.6443115234375,45.7914111328125,45.70521484375
4,45.1415283203125,45.424501953125,45.3969921875
5,44.4647607421875,44.6902001953125,44.95974609375
6,43.223740234375,42.529326171875,42.680322265625
7,41.17552734375,40.56381591796875,40.01382568359375
8,38.00443359375,39.140556640625,38.63756591796875
9,34.70821044921875,35.37773193359375,35.2542724609375
10,31.8867333984375,30.09225830078125,31.28320068359375
11,30.177470703125,29.17440673828125,30.2868505859375
12,28.48422119140625,30.2887744140625,29.620224609375
13,26.24116943359375,28.68792236328125,26.96089599609375
14,24.339111328125,25.30905029296875,24.63129638671875
15,23.3704150390625,23.76835205078125,23.78547119140625
16,22.99413330078125,23.13789794921875,23.26220947265625
17,22.753427734375,22.83299560546875,23.01849609375
18,22.63128173828125,22.6923046875,22.91097412109375
19,22.57397705078125,22.72835693359375,22.76044921875
20,22.55976318359375,22.82143798828125,22.71743896484375
21,22.52620361328125,22.51699462890625,22.53823974609375
22,22.61909423828125,22.2273193359375,22.33753662109375
23,22.47056884765625,21.92580078125,22.3160302734375
24,23.0357763671875,22.51797119140625,22.60275146484375
25,24.05546630859375,23.1676025390625,23.3410546875
26,27.01364013671875,25.33055908203125,27.12575927734375
27,33.0752978515625,31.8711279296875,32.94617431640625
28,39.27007568359375,40.4189501953125,38.544384765625
29,42.1184619140625,41.921240234375,42.3505908203125
30,42.90916015625,41.2521923828125,42.4867822265625
31,43.1490625,42.56228515625,41.8631640625
32,42.824833984375,43.593388671875,42.6874853515625
33,42.5191259765625,43.0310546875,42.407939453125
34,42.2399462890625,41.845830078125,42.4151025390625
35,42.3003515625,42.272587890625,41.8918408203125
36,42.573828125,43.3058251953125,42.5584619140625
37,43.0197802734375,43.3856396484375,43.318271484375
38,43.201376953125,42.4552587890625,42.5727978515625
39,42.770908203125,42.1891259765625,42.386435546875
40,40.8687939453125,41.683828125,40.90982421875
41,37.46136962890625,37.53656494140625,38.73074951171875
42,35.22725830078125,32.3641845703125,35.5696630859375
43,36.73342529296875,34.135048828125,35.9495654296875
44,40.577646484375,41.1084521484375,39.98514892578125
45,42.529501953125,43.2421337890625,43.067392578125
46,42.7536669921875,42.5125244140625,43.554814453125
47,42.72955078125,42.8843896484375,43.5476513671875
48,42.5767236328125,43.558408203125,43.5476513671875
49,42.17830078125,43.0383251953125,42.995712890625
50,41.6618896484375,41.329423828125,42.2717431640625
51,41.64900390625,40.89322509765625,40.5227490234375
52,41.8676171875,41.5810888671875,42.1498876953125
53,41.4977880859375,41.21146484375,41.84166015625
54,40.5245654296875,40.01625244140625,40.8453125
55,39.95076171875,40.0778369140625,40.58009765625
56,40.2341259765625,40.95409912109375,40.48691162109375
57,39.75230224609375,40.2166845703125,40.1786865234375
58,36.85719970703125,36.2243505859375,36.60185546875
59,32.778154296875,32.0787646484375,32.88883544921875
60,29.32343505859375,29.422275390625,28.8890869140625
61,26.5594775390625,26.8634912109375,26.1294091796875
62,24.99836181640625,25.1663134765625,24.989697265625
63,24.2890087890625,24.41369140625,24.4090869140625
64,24.10123291015625,24.3063720703125,23.95750244140625
65,23.9037353515625,24.187314453125,23.9503369140625
66,23.90423095703125,24.0628759765625,23.94316650390625
67,24.00645263671875,23.90905517578125,23.82847900390625
68,24.54129150390625,24.08801025390625,24.695810546875
69,26.34142822265625,25.6260546875,26.1294091796875
70,31.640048828125,30.2101025390625,31.1326708984375
71,36.52529052734375,35.73643798828125,35.6126708984375
72,35.38177490234375,36.20100341796875,35.85638427734375
73,32.10523681640625,32.49843994140625,32.47308837890625
74,30.62197509765625,29.7328662109375,30.27251220703125
75,31.235615234375,30.27300048828125,32.09318359375
76,33.5425634765625,33.73475830078125,33.54828857421875
77,37.620146484375,38.515576171875,37.77740966796875
78,41.32669921875,41.7798828125,41.9348486328125
79,42.8146142578125,43.387236328125,43.325439453125
80,42.816162109375,43.5043115234375,43.325439453125
81,42.476015625,43.1543798828125,42.6731494140625
82,42.0240380859375,42.4813134765625,42.3935986328125
83,42.008408203125,42.32830078125,42.1498876953125
84,42.3363232421875,42.6022021484375,41.8560009765625
85,42.6973095703125,42.88544921875,42.6874853515625
86,42.8465478515625,42.9043408203125,43.2824365234375
87,42.7403076171875,42.8403271484375,42.4939501953125
88,42.469716796875,42.860380859375,42.3577587890625
89,42.2877880859375,42.947236328125,42.7591650390625
90,42.23755859375,42.7756396484375,42.7735009765625
91,42.2833544921875,42.33857421875,42.995712890625
92,42.3695947265625,41.9609619140625,42.0853759765625
93,42.2760302734375,41.641396484375,41.8846728515625
94,41.9109619140625,41.2360302734375,40.65177490234375
95,41.469716796875,41.1410302734375,41.0746875
96,41.646748046875,41.5538134765625,42.4151025390625
97,42.6493896484375,42.601767578125,43.174912109375
98,43.45771484375,43.2960107421875,43.705341796875
99,43.430986328125,43.2543896484375,43.669501953125
100,42.892685546875,42.8307275390625,43.146240234375
101,42.526591796875,42.57068359375,42.931201171875
102,42.678837890625,42.644736328125,42.6874853515625
103,42.755498046875,42.8279052734375,42.9168603515625
104,42.637509765625,42.95794921875,42.665986328125
105,41.7493896484375,42.6168017578125,42.5584619140625
106,40.14544921875,41.3571240234375,40.95283447265625
107,37.33664794921875,37.44164794921875,37.45485107421875
108,33.02549072265625,31.68353515625,32.04301025390625
109,27.931923828125,27.59042724609375,27.548671875
110,25.081728515625,25.78387451171875,25.8355224609375
111,23.921591796875,24.58614013671875,24.56678466796875
112,23.504443359375,23.814921875,23.82847900390625
113,22.9606005859375,23.0482275390625,22.88947265625
114,22.47960693359375,22.4900146484375,22.0866552734375
115,22.212607421875,22.33488037109375,22.05081787109375
116,22.11739013671875,22.590419921875,22.05081787109375
117,22.09949951171875,22.844423828125,22.27302490234375
118,22.2700927734375,23.04844482421875,22.58841796875
119,22.719853515625,23.2101220703125,23.011328125
120,23.462626953125,23.33167724609375,23.19769775390625
121,24.63583251953125,23.749716796875,23.7496337890625
122,26.73546142578125,25.35988037109375,26.3301123046875
123,29.54922607421875,28.43955078125,29.820927734375
124,31.46868408203125,30.402236328125,32.8386572265625
125,32.9775146484375,32.5898095703125,33.5984619140625
126,35.41435302734375,35.6262158203125,35.84205078125
127,38.50791259765625,37.968486328125,38.47270263671875
128,40.60653076171875,39.204736328125,40.07116455078125
129,41.5685400390625,40.86667236328125,41.2467236328125
130,41.7774169921875,41.917216796875,41.41875
131,41.670419921875,41.936748046875,42.3004150390625
132,41.665634765625,41.2684716796875,41.7413134765625
133,42.3437255859375,41.1350146484375,41.7484765625
134,43.5542333984375,42.2076708984375,43.060224609375
135,44.3988916015625,43.74330078125,44.5941748046875
136,44.591357421875,44.728623046875,44.5368359375
137,44.30720703125,45.0475634765625,44.8593896484375
138,43.9241259765625,44.8617333984375,44.8593896484375
139,43.721357421875,44.2079638671875,44.192763671875
140,43.7658984375,43.2322119140625,43.569150390625
141,43.4467626953125,42.683662109375,43.698173828125
142,42.710419921875,42.7380126953125,42.945537109375
143,42.241494140625,42.272548828125,41.36857421875
144,42.4304736328125,41.1355615234375,42.2143994140625
145,42.645234375,41.069580078125,43.038720703125
146,42.6109375,42.3869384765625,43.0315478515625
147,41.8652001953125,42.2661865234375,42.3577587890625
148,40.7206396484375,39.44328369140625,39.5192333984375
149,39.271044921875,38.00805908203125,39.41171142578125
150,37.019990234375,38.15485107421875,38.0784619140625
151,33.001796875,33.13652099609375,32.70246337890625
152,28.50815673828125,27.3484033203125,28.17228759765625
153,25.8470068359375,25.597451171875,25.548798828125
154,24.58321044921875,25.39823486328125,24.796162109375
155,24.09636474609375,24.736240234375,24.1438720703125
156,23.7344287109375,23.58096923828125,23.59910400390625
157,23.553935546875,22.9693505859375,22.86080078125
158,23.2993212890625,22.7502294921875,22.89663818359375
159,23.083974609375,22.729951171875,22.68159912109375
160,22.900107421875,22.56708984375,22.9253125
161,22.91773681640625,22.52398681640625,22.69593505859375
162,22.98261962890625,22.65293701171875,23.08301025390625
163,23.17491455078125,23.0336572265625,23.126015625
164,23.69141357421875,23.549716796875,23.62777587890625
165,25.31857666015625,25.46546142578125,26.0147216796875
166,29.08109619140625,30.41085693359375,31.0108154296875
167,32.642412109375,33.921865234375,32.04301025390625
168,34.75104736328125,34.79918212890625,33.0393603515625
169,36.69414306640625,36.487978515625,37.906435546875
170,39.39699951171875,39.33114013671875,39.55507080078125
171,40.938173828125,41.0361865234375,40.48691162109375
172,41.542939453125,41.759033203125,41.9133447265625
173,41.5872119140625,41.752080078125,41.7628173828125
174,41.448203125,41.8108349609375,41.0746875
175,41.23498046875,41.9259326171875,41.69830078125
176,40.8253759765625,41.7248486328125,41.3040625
177,40.0283349609375,40.928408203125,39.66975830078125
178,39.1147900390625,39.685048828125,38.20748779296875
179,39.1812646484375,38.93644287109375,38.350849609375
180,40.329599609375,39.27092529296875,39.418876953125
181,41.138251953125,40.25944580078125,40.4080615234375
182,40.42828857421875,40.5869091796875,39.7701123046875
183,38.25237548828125,37.94144775390625,38.93862548828125
184,36.24514892578125,34.087060546875,35.98541015625
185,35.92046142578125,34.076728515625,35.0248974609375
186,37.39801025390625,37.51495361328125,36.31513671875
187,38.94633056640625,38.9779248046875,39.9349755859375
188,39.29328857421875,37.76107421875,38.429697265625
189,38.31062744140625,37.6675,38.18598388671875
190,37.12640869140625,38.892421875,38.752255859375
191,36.8357666015625,39.10252197265625,37.1251220703125


==> figs/results/patches/0000473/lines_4.csv <==
x,single,multi,gt
0,45.8065625,46.6415869140625,47.1244775390625
1,45.3774853515625,46.2610791015625,46.1281298828125
2,45.2584521484375,46.17587890625,45.81990234375
3,45.076435546875,45.95326171875,45.70521484375
4,44.690048828125,45.321689453125,45.3969921875
5,44.0687109375,44.4691015625,44.95974609375
6,43.34830078125,43.658935546875,42.680322265625
7,41.5599365234375,41.57322265625,40.01382568359375
8,37.50159912109375,37.5306005859375,38.63756591796875
9,32.5077587890625,32.8807958984375,35.2542724609375
10,29.25823974609375,29.8649658203125,31.28320068359375
11,27.64287841796875,28.10247802734375,30.2868505859375
12,26.27648681640625,26.80298828125,29.620224609375
13,24.9855908203125,25.5771240234375,26.96089599609375
14,24.31364013671875,24.78943359375,24.63129638671875
15,23.90516357421875,24.2252587890625,23.78547119140625
16,23.4061474609375,23.69398193359375,23.26220947265625
17,22.9381787109375,23.10076171875,23.01849609375
18,22.7283984375,22.6869384765625,22.91097412109375
19,22.66359130859375,22.48421875,22.76044921875
20,22.69827392578125,22.2839501953125,22.71743896484375
21,22.8230615234375,22.19658203125,22.53823974609375
22,22.941005859375,22.14393310546875,22.33753662109375
23,23.13369140625,22.259111328125,22.3160302734375
24,23.60281494140625,22.93938232421875,22.60275146484375
25,25.1996337890625,24.56686767578125,23.3410546875
26,28.6526318359375,27.78592529296875,27.12575927734375
27,34.294130859375,33.3369287109375,32.94617431640625
28,39.822861328125,39.01505859375,38.544384765625
29,42.8099853515625,42.3842236328125,42.3505908203125
30,43.6321630859375,42.9997265625,42.4867822265625
31,43.4982666015625,42.6693359375,41.8631640625
32,43.3343408203125,42.35376953125,42.6874853515625
33,43.354423828125,42.34451171875,42.407939453125
34,43.3748828125,42.312470703125,42.4151025390625
35,43.3051416015625,42.2662353515625,41.8918408203125
36,43.4026513671875,42.4560205078125,42.5584619140625
37,43.3857958984375,42.8232861328125,43.318271484375
38,42.62501953125,42.759521484375,42.5727978515625
39,40.62992919921875,41.969951171875,42.386435546875
40,37.8890283203125,40.43180419921875,40.90982421875
41,35.69277099609375,38.560361328125,38.73074951171875
42,35.493994140625,38.0457373046875,35.5696630859375
43,37.640537109375,39.3102880859375,35.9495654296875
44,40.59740966796875,41.2787353515625,39.98514892578125
45,42.615712890625,42.54802734375,43.067392578125
46,43.1120263671875,42.7493017578125,43.554814453125
47,42.836259765625,42.6301953125,43.5476513671875
48,42.58431640625,42.4947265625,43.5476513671875
49,42.3905517578125,42.302705078125,42.995712890625
50,42.300751953125,42.17205078125,42.2717431640625
51,42.2745458984375,42.120439453125,40.5227490234375
52,42.246435546875,41.9455419921875,42.1498876953125
53,42.1010205078125,41.5756201171875,41.84166015625
54,42.0209033203125,41.2995654296875,40.8453125
55,41.992626953125,40.9716748046875,40.58009765625
56,41.5631494140625,40.20574951171875,40.48691162109375
57,40.4046875,38.904130859375,40.1786865234375
58,37.76472412109375,37.08259765625,36.60185546875
59,33.57313232421875,34.35054931640625,32.88883544921875
60,28.922197265625,30.7147998046875,28.8890869140625
61,25.7688525390625,27.12587158203125,26.1294091796875
62,24.43855224609375,24.76435546875,24.989697265625
63,24.078203125,23.76759033203125,24.4090869140625
64,23.94667724609375,23.38486328125,23.95750244140625
65,23.942587890625,23.29354736328125,23.9503369140625
66,24.13737548828125,23.5214208984375,23.94316650390625
67,24.71390380859375,24.27867431640625,23.82847900390625
68,25.70823974609375,25.5965771484375,24.695810546875
69,27.058583984375,27.7413720703125,26.1294091796875
70,28.45091552734375,30.2215380859375,31.1326708984375
71,29.28466796875,31.66041015625,35.6126708984375
72,29.9607373046875,31.6506884765625,35.85638427734375
73,30.9202001953125,31.28866455078125,32.47308837890625
74,32.521025390625,31.85089111328125,30.27251220703125
75,34.955234375,33.51542724609375,32.09318359375
76,37.98502197265625,36.18429931640625,33.54828857421875
77,40.39643798828125,38.88225341796875,37.77740966796875
78,41.69041015625,40.78741455078125,41.9348486328125
79,42.048310546875,41.6923486328125,43.325439453125
80,42.332861328125,42.2215185546875,43.325439453125
81,42.575751953125,42.634794921875,42.6731494140625
82,42.874423828125,42.8911865234375,42.3935986328125
83,42.971875,42.7322265625,42.1498876953125
84,43.0090966796875,42.506123046875,41.8560009765625
85,43.049736328125,42.411982421875,42.6874853515625
86,43.140732421875,42.44595703125,43.2824365234375
87,43.1936328125,42.4370361328125,42.4939501953125
88,43.175673828125,42.5334326171875,42.3577587890625
89,43.088984375,42.7189794921875,42.7591650390625
90,43.041826171875,42.81103515625,42.7735009765625
91,43.0016259765625,42.685478515625,42.995712890625
92,43.010322265625,42.4580517578125,42.0853759765625
93,43.07072265625,42.2518017578125,41.8846728515625
94,43.193564453125,42.1820263671875,40.65177490234375
95,43.4516357421875,42.2421923828125,41.0746875
96,43.7112890625,42.3732666015625,42.4151025390625
97,43.8058642578125,42.473017578125,43.174912109375
98,43.6219140625,42.40859375,43.705341796875
99,43.381826171875,42.4009033203125,43.669501953125
100,43.0271630859375,42.419111328125,43.146240234375
101,42.632939453125,42.3856494140625,42.931201171875
102,42.1808544921875,42.173271484375,42.6874853515625
103,42.110283203125,42.2165380859375,42.9168603515625
104,42.06947265625,42.3287890625,42.665986328125
105,41.97791015625,42.1699609375,42.5584619140625
106,40.996669921875,41.0942236328125,40.95283447265625
107,38.55785400390625,38.5384130859375,37.45485107421875
108,33.86052490234375,33.80452880859375,32.04301025390625
109,28.72001220703125,28.60781005859375,27.548671875
110,25.30660888671875,25.30654052734375,25.8355224609375
111,24.05352294921875,24.15240966796875,24.56678466796875
112,23.616435546875,23.7504345703125,23.82847900390625
113,23.38003662109375,23.52526123046875,22.88947265625
114,23.20937255859375,23.25807861328125,22.0866552734375
115,23.03597412109375,23.09380126953125,22.05081787109375
116,22.93428955078125,22.974482421875,22.05081787109375
117,22.994931640625,22.90121826171875,22.27302490234375
118,23.35641357421875,23.24556640625,22.58841796875
119,23.9974853515625,23.8122119140625,23.011328125
120,25.05465576171875,24.591337890625,23.19769775390625
121,26.068056640625,25.85669921875,23.7496337890625
122,27.338447265625,28.13121337890625,26.3301123046875
123,29.000048828125,31.047734375,29.820927734375
124,31.13760009765625,33.5897412109375,32.8386572265625
125,33.15873046875,34.94208740234375,33.5984619140625
126,35.26111572265625,36.17121337890625,35.84205078125
127,37.36130859375,37.62424072265625,38.47270263671875
128,39.23538818359375,39.0273876953125,40.07116455078125
129,40.69394775390625,39.945908203125,41.2467236328125
130,41.48486328125,40.70210693359375,41.41875
131,41.7007763671875,41.505546875,42.3004150390625
132,41.8293896484375,42.1793017578125,41.7413134765625
133,42.02353515625,42.66865234375,41.7484765625
134,42.3075732421875,43.032763671875,43.060224609375
135,42.758291015625,43.344375,44.5941748046875
136,43.1974755859375,43.570537109375,44.5368359375
137,43.3986083984375,43.6761865234375,44.8593896484375
138,43.48669921875,43.5759619140625,44.8593896484375
139,43.505126953125,43.416982421875,44.192763671875
140,43.3823876953125,43.2589111328125,43.569150390625
141,43.2110009765625,43.0990966796875,43.698173828125
142,42.98876953125,42.8408203125,42.945537109375
143,42.8299755859375,42.6447021484375,41.36857421875
144,42.715166015625,42.69146484375,42.2143994140625
145,42.655048828125,42.7923388671875,43.038720703125
146,42.3219921875,42.6419873046875,43.0315478515625
147,41.732158203125,42.11103515625,42.3577587890625
148,40.8437255859375,41.2689990234375,39.5192333984375
149,39.25864013671875,39.686328125,39.41171142578125
150,36.16437255859375,36.66228515625,38.0784619140625
151,31.980400390625,32.21883544921875,32.70246337890625
152,28.26244140625,28.391064453125,28.17228759765625
153,25.974521484375,26.036328125,25.548798828125
154,24.70350830078125,24.704658203125,24.796162109375
155,23.80147705078125,23.7976220703125,24.1438720703125
156,23.360703125,23.37902099609375,23.59910400390625
157,23.22922119140625,23.2339111328125,22.86080078125
158,23.2026953125,23.18163330078125,22.89663818359375
159,23.06764892578125,23.0955029296875,22.68159912109375
160,22.9332958984375,23.014794921875,22.9253125
161,22.8016796875,22.95281982421875,22.69593505859375
162,22.91657470703125,23.0958349609375,23.08301025390625
163,23.39552734375,23.48978271484375,23.126015625
164,24.232734375,24.02476318359375,23.62777587890625
165,25.93014892578125,25.1580224609375,26.0147216796875
166,29.02632568359375,27.62635986328125,31.0108154296875
167,33.33371337890625,31.67142578125,32.04301025390625
168,37.039609375,35.68422119140625,33.0393603515625
169,38.9988623046875,38.430634765625,37.906435546875
170,40.0364208984375,39.8998779296875,39.55507080078125
171,40.8335498046875,41.0769921875,40.48691162109375
172,41.3009228515625,41.665673828125,41.9133447265625
173,41.37728515625,41.6397021484375,41.7628173828125
174,41.31982421875,41.3603857421875,41.0746875
175,41.4057861328125,41.047294921875,41.69830078125
176,41.4861767578125,40.49014892578125,41.3040625
177,41.401689453125,39.87123779296875,39.66975830078125
178,41.2587841796875,39.46242431640625,38.20748779296875
179,41.13833984375,39.48822265625,38.350849609375
180,41.0606982421875,39.82578369140625,39.418876953125
181,40.9888232421875,40.15649658203125,40.4080615234375
182,40.76547119140625,40.13712890625,39.7701123046875
183,40.180029296875,39.46992431640625,38.93862548828125
184,39.28529052734375,38.27317138671875,35.98541015625
185,38.40649658203125,37.2275634765625,35.0248974609375
186,37.8136474609375,36.85357421875,36.31513671875
187,37.5462744140625,37.12238525390625,39.9349755859375
188,37.620478515625,38.109677734375,38.429697265625
189,38.09245849609375,39.345791015625,38.18598388671875
190,38.623935546875,40.001142578125,38.752255859375
191,38.88793701171875,39.81914794921875,37.1251220703125


==> figs/results/patches/Image10745/lines_2.csv <==
x,single,multi,gt
0,34.57077880859375,35.12542724609375,34.68800048828125
1,33.74517578125,34.4067724609375,33.942529296875
2,32.52111572265625,32.4722119140625,32.53760009765625
3,31.26529296875,30.9362158203125,30.6882568359375
4,30.155078125,30.01927490234375,30.12198486328125
5,29.2473291015625,29.316943359375,29.706240234375
6,28.93415283203125,28.812021484375,29.211650390625
7,29.53619140625,28.84305419921875,29.405185546875
8,30.79607177734375,29.77552490234375,30.9032958984375
9,31.9780126953125,31.43484130859375,32.90316650390625
10,32.644521484375,32.97955078125,32.57343994140625
11,32.80704345703125,33.1005615234375,32.88166259765625
12,32.6081884765625,32.27771240234375,32.42291259765625
13,32.080556640625,31.9452978515625,31.43372802734375
14,31.52726318359375,32.13910400390625,31.74912109375
15,31.51066162109375,32.09398681640625,31.73478515625
16,32.0803125,31.66256591796875,31.44089599609375
17,32.60913330078125,31.57365234375,32.07167724609375
18,32.788896484375,31.73977783203125,32.30822509765625
19,32.43516845703125,32.08861328125,31.59142578125
20,30.909873046875,30.81322265625,30.6739208984375
21,28.68421875,27.723603515625,28.04326171875
22,27.0914208984375,25.77635498046875,26.18675048828125
23,26.75994384765625,26.36366455078125,27.29779052734375
24,27.23447509765625,27.49978515625,27.94291259765625
25,27.78517822265625,27.18268798828125,27.07558349609375
26,28.83558349609375,27.2365380859375,28.08627197265625
27,30.50753662109375,28.964638671875,30.79577392578125
28,32.6336376953125,32.2884375,32.36556640625
29,33.60029052734375,33.54705322265625,33.2400634765625
30,33.80576904296875,32.4842333984375,34.02137451171875
31,34.50683349609375,32.929326171875,33.75615966796875
32,35.9427001953125,35.46870361328125,35.2829443359375
33,37.22301513671875,36.93313720703125,36.5946875
34,37.78597412109375,36.72851318359375,36.88857421875
35,38.0223876953125,37.074873046875,36.9459228515625
36,37.86366455078125,38.10708740234375,37.31148681640625
37,37.05062744140625,38.23830078125,37.26847900390625
38,36.07265625,37.15238525390625,36.72371337890625
39,36.119072265625,36.4223681640625,36.87424072265625
40,37.216904296875,36.8348583984375,37.3760009765625
41,38.261015625,37.84352783203125,37.7917431640625
42,39.174765625,38.73333740234375,38.70925048828125
43,40.45166015625,39.42878173828125,40.0855029296875
44,41.7534228515625,40.074609375,40.80230224609375
45,42.0981884765625,40.64038818359375,40.8453125
46,41.341044921875,40.704970703125,41.103359375
47,40.44124755859375,40.2790380859375,40.55859130859375
48,39.65805419921875,39.48746337890625,39.95647705078125
49,38.63347900390625,38.87076171875,38.931455078125
50,37.358427734375,38.03875244140625,37.7200634765625
51,36.293701171875,36.86464599609375,37.06777587890625
52,35.91148681640625,36.06018798828125,36.69504150390625
53,36.1640478515625,36.505849609375,36.42265625
54,36.78421142578125,37.53871826171875,37.22547119140625
55,37.58041015625,37.93416015625,37.9852783203125
56,37.9749072265625,37.5118994140625,38.401025390625
57,36.928876953125,36.8224365234375,36.61619140625
58,34.4651123046875,35.81062255859375,34.7668505859375
59,32.9345556640625,34.4315869140625,34.759677734375
60,33.312451171875,33.8410400390625,34.164736328125
61,34.39117919921875,34.5773095703125,34.007041015625
62,34.63976318359375,34.92423828125,34.272255859375
63,33.654052734375,33.92979736328125,33.43360107421875
64,32.37772705078125,32.62582275390625,32.74547119140625
65,31.8268212890625,31.8767724609375,32.12902587890625
66,31.7991748046875,31.505126953125,31.49823974609375
67,31.61921142578125,31.325009765625,31.63443359375
68,31.29160888671875,31.41783203125,31.94265625
69,31.13191650390625,31.74120361328125,32.05017578125
70,31.1347509765625,31.96251220703125,32.086015625
71,31.066650390625,31.51918701171875,31.51257568359375
72,30.896591796875,30.74049072265625,30.66675048828125
73,30.849013671875,30.46354736328125,30.66675048828125
74,31.0407666015625,30.72889892578125,30.84594970703125
75,31.251611328125,31.0305029296875,31.1756787109375
76,31.381298828125,31.21129638671875,31.51974365234375
77,31.564765625,31.63186279296875,31.58425537109375
78,31.7818505859375,32.0830908203125,31.84947265625
79,31.18269287109375,32.1577587890625,31.84947265625
80,29.152431640625,30.83507568359375,30.164990234375
81,26.6074658203125,27.81330322265625,27.8712353515625
82,24.7759912109375,25.572177734375,26.0648974609375
83,23.64346923828125,24.6360986328125,24.55961669921875
84,23.07107666015625,24.14504150390625,23.9288330078125
85,22.5775537109375,23.29897216796875,23.31238525390625
86,22.3112548828125,22.6670068359375,22.8823046875
87,22.28468505859375,22.462275390625,22.54540771484375
88,22.53632080078125,22.8787744140625,23.10451171875
89,23.1564208984375,24.0871630859375,24.0865283203125
90,23.91479736328125,25.42325927734375,24.80332763671875
91,24.10139404296875,25.299072265625,24.810498046875
92,23.71026611328125,23.930458984375,23.6851220703125
93,23.24589599609375,22.86203125,22.73894287109375
94,22.8697119140625,22.4118212890625,22.22284912109375
95,22.618779296875,22.4242724609375,22.2371826171875
96,22.4766259765625,22.7648974609375,22.61708740234375
97,22.45123779296875,23.1160791015625,23.13318359375
98,22.45349853515625,23.41415283203125,23.269375
99,22.64928955078125,23.7263037109375,23.43423828125
100,22.90858154296875,23.98462158203125,24.0650244140625
101,23.8008154296875,24.52712890625,24.4951025390625
102,26.02359130859375,25.61115966796875,25.649150390625
103,29.54541015625,28.57541259765625,28.8460791015625
104,32.63697265625,32.6763134765625,33.2543994140625
105,34.04475341796875,34.62935302734375,34.89587158203125
106,33.9772119140625,34.31593994140625,34.279423828125
107,33.4678369140625,33.83171630859375,33.47660888671875
108,33.0646435546875,33.84714111328125,33.4551025390625
109,33.211728515625,33.4555712890625,33.77766357421875
110,33.6486279296875,32.8571630859375,34.02137451171875
111,33.940791015625,33.349521484375,33.37625732421875
112,34.020078125,34.0516650390625,33.0106884765625
113,33.99216796875,33.75362548828125,33.76332763671875
114,34.10663818359375,33.1873974609375,34.028544921875
115,34.31086181640625,33.477861328125,33.61280029296875
116,34.04196533203125,33.856279296875,33.20422607421875
117,32.65888671875,32.71410400390625,32.37990234375
118,31.06407470703125,30.934228515625,30.7742724609375
119,30.96673828125,30.4978759765625,31.26169677734375
120,32.4403759765625,31.45288818359375,32.36556640625
121,34.04796875,33.004443359375,33.0393603515625
122,34.976201171875,34.32242919921875,34.80268798828125
123,35.56883056640625,35.26973388671875,36.250625
124,36.21453857421875,35.7923583984375,36.0427490234375
125,36.61953857421875,36.5551904296875,37.86342529296875
126,36.40683837890625,37.106416015625,38.0497900390625
127,35.8832373046875,36.60339599609375,35.99974365234375
128,35.44430908203125,35.60853759765625,35.4908154296875
129,35.16075927734375,35.2038427734375,35.71302490234375
130,35.00334716796875,35.46040283203125,35.70585693359375
131,34.92696044921875,35.6507666015625,35.71302490234375
132,34.881611328125,35.62115234375,35.39046142578125
133,34.83603759765625,35.6920654296875,35.1969287109375
134,34.91531494140625,35.539345703125,34.83135986328125
135,35.16335693359375,34.73392578125,34.265087890625
136,35.363115234375,34.007275390625,34.22925048828125
137,35.1295166015625,34.3683056640625,34.43712158203125
138,34.26007568359375,34.7459130859375,34.279423828125
139,33.246376953125,33.7184228515625,33.18272216796875
140,32.65157470703125,32.34040283203125,32.05017578125
141,32.591513671875,32.06209716796875,31.2186865234375
142,32.7344873046875,32.5345751953125,32.36556640625
143,32.61463134765625,32.619375,32.63078369140625
144,32.13020263671875,31.90142578125,31.2186865234375
145,31.80139892578125,31.335498046875,30.9534716796875
146,32.09477783203125,31.900849609375,32.19353759765625
147,33.02371826171875,33.202353515625,32.63794921875
148,33.540185546875,33.79293701171875,33.2759033203125
149,32.5287158203125,32.3996240234375,32.59494384765625
150,30.92002197265625,30.2571337890625,31.1255029296875
151,30.3513134765625,29.5396630859375,29.906943359375
152,30.74355712890625,30.60344482421875,30.65241455078125
153,30.96978759765625,31.627041015625,31.58425537109375
154,30.20047607421875,30.49368408203125,30.6595849609375
155,29.051455078125,28.44444580078125,28.40883544921875
156,28.47391357421875,28.34677490234375,27.64185546875
157,28.83727294921875,30.117626953125,30.028798828125
158,29.8390869140625,30.9165185546875,30.487548828125
159,30.5266845703125,30.7284814453125,30.10764892578125
160,30.20768798828125,30.36054931640625,30.15065673828125
161,29.2573876953125,29.95851318359375,29.441025390625
162,28.51278076171875,29.32897705078125,28.6597119140625
163,28.3556884765625,28.46808837890625,27.76371337890625
164,28.6782568359375,28.14271484375,27.29779052734375
165,28.82633056640625,29.2013525390625,29.26899169921875
166,28.0913916015625,30.28374755859375,29.62739013671875
167,26.8007958984375,28.52531982421875,26.7673583984375
168,25.50701171875,25.48260986328125,25.01836669921875
169,24.65711669921875,24.0578759765625,25.14739013671875
170,24.10682861328125,23.72140625,25.039873046875
171,23.9266552734375,23.4367724609375,23.52025390625
172,23.781708984375,23.323134765625,23.69945556640625
173,23.7225439453125,24.59779052734375,24.5954541015625
174,23.645205078125,26.0606396484375,24.2012158203125
175,23.619521484375,25.0086083984375,23.8858251953125
176,23.670673828125,23.66524658203125,23.6206103515625
177,23.911650390625,23.3519775390625,23.66361572265625
178,24.16505615234375,23.77392822265625,24.51660888671875
179,24.499423828125,24.479921875,25.025537109375
180,25.11106689453125,24.98737548828125,25.14739013671875
181,26.153212890625,25.89334716796875,26.0147216796875
182,28.45564697265625,28.61941650390625,28.00742431640625
183,32.01534912109375,32.380234375,31.54125
184,35.2218505859375,35.13399658203125,34.55180908203125
185,36.65086669921875,36.67350341796875,36.25779052734375
186,37.07695068359375,37.8444384765625,37.3043212890625
187,37.62847412109375,37.88541015625,37.74156494140625
188,38.52524658203125,37.477158203125,38.0497900390625
189,39.10514892578125,37.80601318359375,38.171650390625
190,39.54712158203125,39.483828125,39.66259033203125
191,40.9947265625,40.95256591796875,41.32556640625


==> figs/results/patches/Image10745/lines_4.csv <==
x,single,multi,gt
0,34.3719189453125,34.24029296875,34.68800048828125
1,34.007041015625,33.72881591796875,33.942529296875
2,33.209951171875,32.806708984375,32.53760009765625
3,31.80712158203125,31.4595166015625,30.6882568359375
4,30.10353759765625,30.12631591796875,30.12198486328125
5,28.92844970703125,29.3786181640625,29.706240234375
6,28.73609619140625,29.63703369140625,29.211650390625
7,29.57493408203125,30.5090966796875,29.405185546875
8,30.8493212890625,31.47253662109375,30.9032958984375
9,31.869345703125,32.18739013671875,32.90316650390625
10,32.3876123046875,32.53167236328125,32.57343994140625
11,32.46948486328125,32.55149658203125,32.88166259765625
12,32.24063720703125,32.23699951171875,32.42291259765625
13,32.0438134765625,31.70992431640625,31.43372802734375
14,32.06244140625,31.40273681640625,31.74912109375
15,32.18692138671875,31.3326904296875,31.73478515625
16,32.17271240234375,31.30062744140625,31.44089599609375
17,31.941865234375,31.25598388671875,32.07167724609375
18,31.40219970703125,31.0827001953125,32.30822509765625
19,30.19503662109375,30.472763671875,31.59142578125
20,28.64633056640625,29.363974609375,30.6739208984375
21,27.480068359375,28.05261962890625,28.04326171875
22,26.96114990234375,26.98331298828125,26.18675048828125
23,27.11011474609375,26.56389892578125,27.29779052734375
24,27.93179931640625,26.9649462890625,27.94291259765625
25,29.078154296875,27.97458984375,27.07558349609375
26,30.16612548828125,29.16523193359375,28.08627197265625
27,30.966015625,30.5871337890625,30.79577392578125
28,31.60412841796875,32.14739990234375,32.36556640625
29,32.28510986328125,33.5719970703125,33.2400634765625
30,33.263779296875,34.52215087890625,34.02137451171875
31,34.73228759765625,35.3250341796875,33.75615966796875
32,36.403642578125,36.09820556640625,35.2829443359375
33,37.67887451171875,36.890625,36.5946875
34,38.20268798828125,37.47077392578125,36.88857421875
35,38.2027099609375,37.92896484375,36.9459228515625
36,38.04558349609375,38.16348388671875,37.31148681640625
37,37.95562744140625,38.24470947265625,37.26847900390625
38,37.9099560546875,38.016337890625,36.72371337890625
39,37.92903076171875,37.59959716796875,36.87424072265625
40,38.1607958984375,37.4716748046875,37.3760009765625
41,38.62296630859375,37.82766357421875,37.7917431640625
42,39.27071533203125,38.7383837890625,38.70925048828125
43,39.81464111328125,39.97992431640625,40.0855029296875
44,40.04192138671875,40.92516357421875,40.80230224609375
45,39.993203125,41.1968310546875,40.8453125
46,39.63077392578125,40.7600927734375,41.103359375
47,39.0161572265625,39.734599609375,40.55859130859375
48,38.15794921875,38.4471435546875,39.95647705078125
49,37.34054931640625,37.462314453125,38.931455078125
50,36.78556640625,36.995078125,37.7200634765625
51,36.44515380859375,36.86865234375,37.06777587890625
52,36.28281494140625,36.90495361328125,36.69504150390625
53,36.253486328125,37.04147216796875,36.42265625
54,36.37864013671875,37.23566162109375,37.22547119140625
55,36.557861328125,37.329873046875,37.9852783203125
56,36.53227783203125,37.1863623046875,38.401025390625
57,36.22571533203125,36.82231201171875,36.61619140625
58,35.615947265625,36.317509765625,34.7668505859375
59,34.85194091796875,35.66621337890625,34.759677734375
60,33.97264892578125,34.8518896484375,34.164736328125
61,33.2082666015625,33.97263427734375,34.007041015625
62,32.64387451171875,33.30214111328125,34.272255859375
63,32.27459716796875,32.8081787109375,33.43360107421875
64,32.04803466796875,32.40678955078125,32.74547119140625
65,31.98717529296875,32.13593505859375,32.12902587890625
66,32.06819091796875,32.1117529296875,31.49823974609375
67,32.31269287109375,32.3062158203125,31.63443359375
68,32.5165380859375,32.414111328125,31.94265625
69,32.56408203125,32.3238623046875,32.05017578125
70,32.32211181640625,32.04988525390625,32.086015625
71,31.82514404296875,31.66913818359375,31.51257568359375
72,31.1272021484375,31.26285888671875,30.66675048828125
73,30.60782470703125,30.9950341796875,30.66675048828125
74,30.54719970703125,31.00756591796875,30.84594970703125
75,31.04197265625,31.3392333984375,31.1756787109375
76,31.8058740234375,31.80498779296875,31.51974365234375
77,32.43030029296875,32.1743408203125,31.58425537109375
78,32.666865234375,32.14768798828125,31.84947265625
79,32.2865283203125,31.61686279296875,31.84947265625
80,30.6874365234375,30.1375244140625,30.164990234375
81,28.020283203125,27.7326318359375,27.8712353515625
82,25.2995849609375,25.2600634765625,26.0648974609375
83,23.52812255859375,23.67982421875,24.55961669921875
84,22.57827880859375,22.94913818359375,23.9288330078125
85,22.129501953125,22.5808935546875,23.31238525390625
86,21.96358642578125,22.3577197265625,22.8823046875
87,22.12952392578125,22.547294921875,22.54540771484375
88,22.56670654296875,22.9809423828125,23.10451171875
89,23.33982177734375,23.451201171875,24.0865283203125
90,24.32860107421875,23.76995849609375,24.80332763671875
91,24.9271728515625,23.9026953125,24.810498046875
92,24.816083984375,23.72998046875,23.6851220703125
93,24.36906982421875,23.45237548828125,22.73894287109375
94,24.0272509765625,23.25402587890625,22.22284912109375
95,23.69866943359375,22.945576171875,22.2371826171875
96,23.2831689453125,22.62269775390625,22.61708740234375
97,22.9014599609375,22.5065087890625,23.13318359375
98,22.86183837890625,22.75923828125,23.269375
99,22.91443359375,22.96675048828125,23.43423828125
100,23.069296875,23.39072265625,24.0650244140625
101,23.88212158203125,24.36189453125,24.4951025390625
102,25.9461181640625,26.233251953125,25.649150390625
103,29.02781494140625,28.9261474609375,28.8460791015625
104,32.194072265625,31.75725341796875,33.2543994140625
105,34.1586865234375,33.76013671875,34.89587158203125
106,34.75157470703125,34.60162109375,34.279423828125
107,34.37600341796875,34.57255615234375,33.47660888671875
108,33.5159228515625,34.23652099609375,33.4551025390625
109,32.75245361328125,33.80884765625,33.77766357421875
110,32.54576904296875,33.5564501953125,34.02137451171875
111,32.743896484375,33.392978515625,33.37625732421875
112,33.0745751953125,33.25071044921875,33.0106884765625
113,33.39912109375,33.032177734375,33.76332763671875
114,33.5350244140625,32.73658447265625,34.028544921875
115,32.95109375,32.2169287109375,33.61280029296875
116,31.9754248046875,31.60195068359375,33.20422607421875
117,31.1603662109375,31.14281005859375,32.37990234375
118,30.89010986328125,31.1502099609375,30.7742724609375
119,31.16000244140625,31.57775634765625,31.26169677734375
120,31.86916015625,32.34510009765625,32.36556640625
121,33.0621630859375,33.36513427734375,33.0393603515625
122,34.6528125,34.5025146484375,34.80268798828125
123,36.1485009765625,35.48156982421875,36.250625
124,37.106572265625,36.13344970703125,36.0427490234375
125,37.4526025390625,36.576044921875,37.86342529296875
126,37.3395751953125,36.80858642578125,38.0497900390625
127,36.93930419921875,36.7865771484375,35.99974365234375
128,36.324892578125,36.47357421875,35.4908154296875
129,35.710908203125,35.88043701171875,35.71302490234375
130,35.23729736328125,35.3086962890625,35.70585693359375
131,34.985546875,35.01906005859375,35.71302490234375
132,34.84984375,34.976923828125,35.39046142578125
133,34.8440966796875,35.08951171875,35.1969287109375
134,34.84929443359375,35.261796875,34.83135986328125
135,34.856484375,35.37260009765625,34.265087890625
136,34.8289599609375,35.34263427734375,34.22925048828125
137,34.70914306640625,35.1276904296875,34.43712158203125
138,34.44301513671875,34.6131005859375,34.279423828125
139,34.03982177734375,33.8428271484375,33.18272216796875
140,33.5680126953125,33.01948974609375,32.05017578125
141,33.2087744140625,32.322626953125,31.2186865234375
142,33.034404296875,32.03765380859375,32.36556640625
143,33.00041015625,32.125966796875,32.63078369140625
144,33.06265625,32.55492919921875,31.2186865234375
145,33.2267626953125,33.1432470703125,30.9534716796875
146,33.3567626953125,33.5046337890625,32.19353759765625
147,33.273466796875,33.44472900390625,32.63794921875
148,32.93413818359375,33.01387451171875,33.2759033203125
149,32.38560302734375,32.28380859375,32.59494384765625
150,31.61620361328125,31.3967626953125,31.1255029296875
151,30.74046630859375,30.49267822265625,29.906943359375
152,30.00544921875,29.8888916015625,30.65241455078125
153,29.54810302734375,29.589951171875,31.58425537109375
154,29.2313525390625,29.514453125,30.6595849609375
155,28.8609375,29.58972412109375,28.40883544921875
156,28.50375,29.7973779296875,27.64185546875
157,28.268515625,29.99107177734375,30.028798828125
158,28.134013671875,30.01037841796875,30.487548828125
159,27.99257080078125,29.75907470703125,30.10764892578125
160,27.94952392578125,29.4393603515625,30.15065673828125
161,28.05590576171875,29.20399169921875,29.441025390625
162,28.327890625,29.1024462890625,28.6597119140625
163,28.6778271484375,29.00324462890625,27.76371337890625
164,29.11567138671875,28.92145263671875,27.29779052734375
165,29.47467529296875,28.72916015625,29.26899169921875
166,29.417333984375,28.16948486328125,29.62739013671875
167,28.638916015625,27.242734375,26.7673583984375
168,27.31812255859375,26.30584716796875,25.01836669921875
169,25.96860107421875,25.5637548828125,25.14739013671875
170,24.74470703125,24.961201171875,25.039873046875
171,23.82114013671875,24.43125244140625,23.52025390625
172,23.29244140625,23.98757080078125,23.69945556640625
173,23.00896484375,23.68965087890625,24.5954541015625
174,22.857568359375,23.57622802734375,24.2012158203125
175,22.85384521484375,23.49464111328125,23.8858251953125
176,22.8940234375,23.285654296875,23.6206103515625
177,23.00458984375,23.16675048828125,23.66361572265625
178,23.5469384765625,23.319150390625,24.51660888671875
179,24.49885498046875,23.8567431640625,25.025537109375
180,25.5540380859375,24.64088623046875,25.14739013671875
181,26.8678369140625,25.814287109375,26.0147216796875
182,28.61622802734375,27.57439697265625,28.00742431640625
183,30.75687255859375,30.34611572265625,31.54125
184,32.890322265625,33.17226806640625,34.55180908203125
185,34.69468017578125,35.15578857421875,36.25779052734375
186,36.24718505859375,36.38083740234375,37.3043212890625
187,37.69013427734375,37.4469775390625,37.74156494140625
188,38.77247802734375,38.39055908203125,38.0497900390625
189,39.50358642578125,39.3532666015625,38.171650390625
190,40.2909619140625,40.35348388671875,39.66259033203125
191,41.28291015625,41.338994140625,41.32556640625


==> figs/results/patches/Image10784/lines_2.csv <==
x,single,multi,gt
0,31.591826171875,32.1109716796875,32.26521484375
1,31.1876416015625,31.86904296875,32.39424072265625
2,30.67575927734375,31.58937255859375,31.59142578125
3,30.751171875,31.2030615234375,31.0394873046875
4,31.743134765625,31.71025390625,31.74195068359375
5,33.41991455078125,33.9686083984375,34.315263671875
6,34.941689453125,36.2079052734375,35.4908154296875
7,35.264365234375,36.4215625,35.53382568359375
8,33.66886474609375,34.56705078125,34.035712890625
9,31.0149658203125,32.04017578125,31.39072265625
10,29.16204345703125,30.36228759765625,29.0539501953125
11,28.62666015625,29.36580078125,28.7170556640625
12,28.628173828125,28.30944091796875,28.7170556640625
13,27.62413818359375,27.8385693359375,27.46265625
14,26.24238037109375,27.45519287109375,26.57382568359375
15,25.63908935546875,26.40383056640625,26.61683349609375
16,26.246513671875,25.81361572265625,27.19027099609375
17,27.8563720703125,26.74544677734375,27.80672119140625
18,30.71735107421875,29.62084716796875,29.74207763671875
19,34.52201171875,33.6491259765625,34.81702392578125
20,38.615263671875,39.12427734375,39.40454345703125
21,41.7944287109375,42.9176611328125,41.64095703125
22,42.9897900390625,43.9467626953125,43.131904296875
23,42.8792041015625,43.4579541015625,43.5978271484375
24,42.0205126953125,42.2915576171875,42.909697265625
25,41.15287109375,41.59009765625,40.3435498046875
26,40.249912109375,40.92514404296875,39.87763427734375
27,39.7913720703125,40.5476220703125,40.3435498046875
28,39.59368408203125,40.1103466796875,39.84178955078125
29,39.29491455078125,39.23474609375,39.40454345703125
30,38.74701171875,37.9028466796875,39.074814453125
31,38.16647216796875,37.14977783203125,38.32934326171875
32,37.80788818359375,37.07695068359375,37.79891357421875
33,38.05459716796875,37.36330322265625,37.6125439453125
34,38.36114990234375,37.38509033203125,37.66272216796875
35,38.00388671875,36.98156005859375,37.56953857421875
36,37.230166015625,36.65367431640625,37.3473291015625
37,36.79369140625,36.79311279296875,37.0964501953125
38,36.79149658203125,37.09527099609375,37.6125439453125
39,36.64651611328125,37.34665283203125,37.3043212890625
40,36.09674072265625,37.11742431640625,36.34380859375
41,35.0665966796875,35.35692138671875,34.93171142578125
42,34.5442626953125,33.55271240234375,34.55180908203125
43,35.69299072265625,35.27576171875,35.97107177734375
44,37.74230224609375,38.96144775390625,38.45836669921875
45,38.797529296875,39.952451171875,38.91712158203125
46,38.01576171875,37.54087158203125,37.28281494140625
47,36.00298828125,34.67376953125,34.91737548828125
48,33.86751220703125,33.2683154296875,33.2830712890625
49,32.644697265625,32.9205224609375,32.8386572265625
50,32.5058251953125,32.91914794921875,33.1898876953125
51,33.3706591796875,33.30618408203125,33.691650390625
52,34.58803466796875,34.348916015625,34.315263671875
53,35.33519775390625,35.69795654296875,35.59116455078125
54,35.3758056640625,35.9493505859375,35.85638427734375
55,34.86237548828125,35.07262451171875,34.60198486328125
56,34.21772216796875,34.2164599609375,34.035712890625
57,33.90906494140625,33.920166015625,34.308095703125
58,34.01826171875,33.801640625,34.15756591796875
59,34.4361962890625,33.86738525390625,34.32243408203125
60,34.8452001953125,34.03509033203125,34.84569580078125
61,34.96614990234375,34.292060546875,34.967548828125
62,34.7500341796875,34.50765869140625,34.80268798828125
63,34.3914208984375,34.60193359375,34.286591796875
64,33.99621337890625,34.38961181640625,34.085888671875
65,33.553671875,33.58866455078125,33.605634765625
66,33.5180126953125,32.89924072265625,33.3045751953125
67,34.75400634765625,33.9747900390625,34.351103515625
68,36.61271484375,36.089833984375,36.049921875
69,37.31577392578125,36.8809716796875,36.5946875
70,36.666318359375,35.98180908203125,36.0140771484375
71,35.5977978515625,35.4436279296875,35.30445068359375
72,34.62259033203125,35.4457275390625,34.8600341796875
73,33.55505859375,34.61493408203125,33.67014404296875
74,32.46250244140625,33.0587841796875,32.9891845703125
75,31.64889404296875,31.96914306640625,30.8101123046875
76,31.19817138671875,31.62074951171875,32.40857421875
77,30.94485107421875,31.6771875,31.93548828125
78,31.00436767578125,31.93038818359375,31.98566162109375
79,31.2658740234375,32.2358251953125,32.36556640625
80,30.913583984375,32.122900390625,31.6487646484375
81,29.3709033203125,30.106220703125,29.84243408203125
82,28.32745361328125,27.85438720703125,28.60236572265625
83,29.20322509765625,28.528779296875,28.30847900390625
84,31.51640869140625,31.66819580078125,30.88178955078125
85,33.29433837890625,33.469208984375,33.0752001953125
86,33.38675048828125,33.23134765625,32.68812744140625
87,32.20474609375,32.5944873046875,32.37273681640625
88,30.28632568359375,31.50192138671875,30.9247998046875
89,27.75511474609375,28.5048291015625,27.65619140625
90,25.93478759765625,25.23451416015625,25.620478515625
91,25.55104248046875,24.57676025390625,25.80684814453125
92,26.29390869140625,25.96067626953125,26.1795849609375
93,27.17734130859375,27.21272216796875,27.06125
94,27.691181640625,27.721591796875,28.93209716796875
95,29.02194091796875,29.6225537109375,30.100478515625
96,31.58465087890625,32.25879638671875,32.50176025390625
97,33.983974609375,33.911865234375,34.37260986328125
98,34.91735107421875,34.34943115234375,34.379775390625
99,34.788037109375,34.403212890625,33.84217529296875
100,34.5138720703125,34.487470703125,33.84217529296875
101,35.21108642578125,35.22301513671875,35.1252490234375
102,37.12711181640625,36.7475537109375,37.31148681640625
103,39.21135009765625,38.9409716796875,38.73792236328125
104,39.964384765625,40.0537158203125,39.52639892578125
105,38.8632958984375,38.64360107421875,38.30067138671875
106,36.40513427734375,36.0549462890625,36.81689697265625
107,34.0560009765625,35.13671630859375,34.80268798828125
108,32.44097900390625,34.773349609375,32.18636474609375
109,30.6495458984375,31.1760009765625,30.50905517578125
110,28.87809326171875,27.1780615234375,28.6883837890625
111,28.03765380859375,25.801171875,27.59167724609375
112,28.2261376953125,27.33748779296875,29.11129638671875
113,29.14448974609375,30.9691162109375,31.55558349609375
114,30.221025390625,32.61649169921875,32.01433837890625
115,31.39921142578125,31.67615966796875,32.01433837890625
116,32.79872802734375,31.55582275390625,32.65945556640625
117,34.56177734375,34.19956298828125,34.365439453125
118,36.4869287109375,37.029765625,36.58752197265625
119,38.67097900390625,38.72683837890625,39.239677734375
120,40.516083984375,39.96688720703125,40.2503662109375
121,41.3979052734375,41.0850146484375,41.5764501953125
122,40.972724609375,41.50064453125,41.41158203125
123,39.53832275390625,40.12260986328125,39.58374267578125
124,38.08083740234375,38.026943359375,38.451201171875
125,37.95459716796875,37.18216552734375,38.401025390625
126,39.036689453125,38.06082275390625,38.558720703125
127,40.00321044921875,39.4297998046875,40.529921875
128,40.12038330078125,39.910478515625,40.65177490234375
129,38.670634765625,38.0050341796875,38.43686279296875
130,35.76138671875,34.737802734375,35.4693115234375
131,33.6353662109375,33.191103515625,33.627138671875
132,33.29629638671875,33.3881396484375,33.66297607421875
133,34.142861328125,34.057548828125,33.84934326171875
134,35.2617333984375,34.74353515625,35.07507080078125
135,36.343837890625,35.829462890625,36.910078125
136,36.941162109375,36.83548095703125,36.72371337890625
137,36.60146240234375,36.89453369140625,35.91372802734375
138,35.68840087890625,36.150634765625,35.3187841796875
139,35.28469970703125,35.827001953125,35.7273583984375
140,35.50125732421875,35.84669921875,35.4693115234375
141,35.2768603515625,35.37748779296875,35.67718505859375
142,34.61952880859375,34.5086474609375,34.61632080078125
143,34.4828662109375,34.265537109375,34.200576171875
144,35.0272119140625,34.79314697265625,34.7668505859375
145,35.37235107421875,35.2501220703125,35.07507080078125
146,35.126171875,35.02044921875,34.58764892578125
147,34.5262158203125,34.37093505859375,34.300927734375
148,33.855546875,33.53047119140625,34.300927734375
149,33.3648583984375,32.91492919921875,33.67014404296875
150,33.2433251953125,32.7984130859375,33.0967041015625
151,33.39113037109375,33.0056396484375,33.2257275390625
152,33.42094970703125,33.11844970703125,33.0967041015625
153,32.83227783203125,32.89336181640625,33.03218994140625
154,31.64249755859375,32.1707666015625,31.84230224609375
155,30.91664794921875,31.093291015625,30.10764892578125
156,30.8951123046875,30.27398681640625,29.65606201171875
157,31.23299072265625,30.6335400390625,30.62374267578125
158,31.34548828125,31.7970849609375,31.52691162109375
159,30.639365234375,31.42422607421875,31.02514892578125
160,28.86552490234375,29.17047119140625,29.505537109375
161,26.8463525390625,27.0044189453125,27.25478515625
162,25.2629833984375,25.61159423828125,25.520126953125
163,24.47438720703125,24.4285791015625,24.1152001953125
164,24.339873046875,23.25503662109375,23.6349462890625
165,24.6993505859375,22.93734130859375,23.8356494140625
166,25.357646484375,24.52198974609375,25.398271484375
167,26.37244140625,27.34271240234375,26.95372802734375
168,27.26225341796875,28.33633056640625,28.08627197265625
169,27.10115234375,27.5032470703125,28.24396484375
170,26.45689697265625,26.0484765625,26.5379833984375
171,26.33656005859375,25.1336962890625,25.505791015625
172,27.078994140625,25.99825927734375,26.6239990234375
173,28.16844970703125,28.1513916015625,28.8030712890625
174,28.77216552734375,29.6352587890625,29.77792236328125
175,28.5469873046875,28.610390625,27.87840087890625
176,28.23453857421875,27.12775634765625,27.18310302734375
177,28.75266357421875,27.6702099609375,27.77087890625
178,30.96808837890625,31.39212890625,31.971328125
179,34.482138671875,35.2088916015625,34.7668505859375
180,37.49072265625,37.06186279296875,36.48716552734375
181,38.82178466796875,37.7297314453125,38.17881591796875
182,39.17160400390625,38.52808349609375,39.41171142578125
183,39.0942041015625,39.10385009765625,39.7701123046875
184,38.82448974609375,38.99066162109375,39.40454345703125
185,38.58080078125,38.20284423828125,38.45836669921875
186,38.22627197265625,37.75635986328125,37.992451171875
187,37.71697265625,37.73215087890625,37.85625732421875
188,37.18203857421875,37.38270263671875,36.76672119140625
189,36.62240966796875,36.7002001953125,36.35814453125
190,36.6113134765625,36.0862158203125,36.15027099609375
191,37.51617919921875,36.9200927734375,37.6985595703125


==> figs/results/patches/Image10784/lines_4.csv <==
x,single,multi,gt
0,31.2002001953125,32.45212890625,32.26521484375
1,30.64711669921875,31.78566162109375,32.39424072265625
2,30.9330126953125,31.74931640625,31.59142578125
3,31.7312158203125,32.3091259765625,31.0394873046875
4,32.5781494140625,33.095224609375,31.74195068359375
5,33.1899658203125,33.702626953125,34.315263671875
6,33.38378662109375,33.886376953125,35.4908154296875
7,32.91725830078125,33.42894775390625,35.53382568359375
8,31.57948486328125,32.1908837890625,34.035712890625
9,29.68830322265625,30.32344482421875,31.39072265625
10,27.78673095703125,28.46868408203125,29.0539501953125
11,26.461875,27.211865234375,28.7170556640625
12,25.92755126953125,26.818740234375,28.7170556640625
13,25.84527099609375,27.030830078125,27.46265625
14,25.9154150390625,27.32890380859375,26.57382568359375
15,26.2256884765625,27.61495361328125,26.61683349609375
16,27.109970703125,28.2023974609375,27.19027099609375
17,28.9058837890625,29.346376953125,27.80672119140625
18,31.81211181640625,31.58529052734375,29.74207763671875
19,35.68445068359375,35.4023193359375,34.81702392578125
20,39.534990234375,39.54815673828125,39.40454345703125
21,42.3106396484375,42.371220703125,41.64095703125
22,43.4860302734375,43.38072265625,43.131904296875
23,43.470908203125,43.311123046875,43.5978271484375
24,42.9523095703125,42.7928759765625,42.909697265625
25,42.3024365234375,42.317314453125,40.3435498046875
26,41.7984765625,41.742451171875,39.87763427734375
27,41.181201171875,40.958251953125,40.3435498046875
28,40.51955322265625,40.03540283203125,39.84178955078125
29,39.76578857421875,39.26873779296875,39.40454345703125
30,38.9618408203125,38.67689453125,39.074814453125
31,38.09112548828125,38.17923828125,38.32934326171875
32,37.383427734375,37.7774365234375,37.79891357421875
33,37.0267724609375,37.6701904296875,37.6125439453125
34,37.09760009765625,37.82784912109375,37.66272216796875
35,37.4362744140625,38.10694091796875,37.56953857421875
36,37.672001953125,38.26850341796875,37.3473291015625
37,37.61814453125,38.11450927734375,37.0964501953125
38,37.305654296875,37.69377197265625,37.6125439453125
39,36.80361572265625,37.036181640625,37.3043212890625
40,36.38553955078125,36.34152587890625,36.34380859375
41,36.36187255859375,36.03712158203125,34.93171142578125
42,36.9443115234375,36.576474609375,34.55180908203125
43,37.96665283203125,37.589150390625,35.97107177734375
44,38.8983740234375,38.33949462890625,38.45836669921875
45,39.20498046875,38.52830322265625,38.91712158203125
46,38.60914794921875,38.11112548828125,37.28281494140625
47,37.09330078125,36.89661865234375,34.91737548828125
48,35.00736328125,34.87163330078125,33.2830712890625
49,33.3961083984375,32.935283203125,32.8386572265625
50,32.8142529296875,32.442646484375,33.1898876953125
51,33.18970947265625,33.36398681640625,33.691650390625
52,34.005185546875,34.81546142578125,34.315263671875
53,34.65282470703125,35.73870361328125,35.59116455078125
54,34.9075,35.89538330078125,35.85638427734375
55,34.93888427734375,35.6437646484375,34.60198486328125
56,34.81473388671875,35.1306884765625,34.035712890625
57,34.644072265625,34.56089599609375,34.308095703125
58,34.4733154296875,34.26742919921875,34.15756591796875
59,34.324462890625,34.3569091796875,34.32243408203125
60,34.1431884765625,34.62769775390625,34.84569580078125
61,33.962548828125,34.87587158203125,34.967548828125
62,33.80625,34.88947265625,34.80268798828125
63,33.6570654296875,34.55541259765625,34.286591796875
64,33.5521533203125,33.91547119140625,34.085888671875
65,33.6083349609375,33.295224609375,33.605634765625
66,34.045224609375,33.41703125,33.3045751953125
67,34.83987548828125,34.5028759765625,34.351103515625
68,35.695537109375,35.82685302734375,36.049921875
69,36.2627685546875,36.58906005859375,36.5946875
70,36.17671142578125,36.5113037109375,36.0140771484375
71,35.48546142578125,35.88163330078125,35.30445068359375
72,34.34304443359375,34.56150390625,34.8600341796875
73,33.16673828125,32.59921142578125,33.67014404296875
74,32.335263671875,31.11298095703125,32.9891845703125
75,32.15820068359375,30.86986328125,30.8101123046875
76,32.317392578125,31.39557861328125,32.40857421875
77,32.48614013671875,31.7083935546875,31.93548828125
78,32.296025390625,31.42382080078125,31.98566162109375
79,31.58626953125,30.78304931640625,32.36556640625
80,30.44421630859375,29.7562255859375,31.6487646484375
81,29.47327392578125,28.6756005859375,29.84243408203125
82,29.2793212890625,28.428544921875,28.60236572265625
83,30.30724609375,29.39554931640625,28.30847900390625
84,32.0305615234375,30.9379248046875,30.88178955078125
85,33.433173828125,32.3587255859375,33.0752001953125
86,33.78531005859375,32.9781494140625,32.68812744140625
87,32.9788525390625,32.38228515625,32.37273681640625
88,31.063125,30.43384033203125,30.9247998046875
89,28.69366943359375,27.85734375,27.65619140625
90,26.720126953125,25.87966552734375,25.620478515625
91,25.62751953125,25.116201171875,25.80684814453125
92,25.55997802734375,25.4057177734375,26.1795849609375
93,26.32642578125,26.42430419921875,27.06125
94,27.873515625,28.2184716796875,28.93209716796875
95,29.949775390625,30.19003662109375,30.100478515625
96,32.1867041015625,31.78521484375,32.50176025390625
97,33.76702880859375,32.9199853515625,34.37260986328125
98,34.61922607421875,33.76799072265625,34.379775390625
99,34.930869140625,34.517724609375,33.84217529296875
100,35.19253662109375,35.42951171875,33.84217529296875
101,35.64030029296875,36.4165283203125,35.1252490234375
102,36.48283447265625,37.365078125,37.31148681640625
103,37.484501953125,38.13826904296875,38.73792236328125
104,38.253837890625,38.59013427734375,39.52639892578125
105,38.44859619140625,38.462412109375,38.30067138671875
106,37.61517578125,37.49624755859375,36.81689697265625
107,35.5680712890625,35.6361083984375,34.80268798828125
108,32.81039794921875,33.48072509765625,32.18636474609375
109,30.32818359375,31.47918701171875,30.50905517578125
110,28.5967626953125,29.77167724609375,28.6883837890625
111,27.75766357421875,28.72419921875,27.59167724609375
112,27.595400390625,28.330634765625,29.11129638671875
113,27.69181640625,28.2909716796875,31.55558349609375
114,28.06888671875,28.5719775390625,32.01433837890625
115,28.96613037109375,29.44195068359375,32.01433837890625
116,30.976474609375,31.1469384765625,32.65945556640625
117,34.24130859375,33.86699951171875,34.365439453125
118,37.66097412109375,36.96955078125,36.58752197265625
119,39.87990966796875,39.38820556640625,39.239677734375
120,40.8656396484375,40.62876220703125,40.2503662109375
121,41.205556640625,40.954384765625,41.5764501953125
122,41.1846728515625,40.960888671875,41.41158203125
123,40.7434375,40.8059375,39.58374267578125
124,40.03216552734375,40.38732421875,38.451201171875
125,39.29843505859375,39.88010009765625,38.401025390625
126,38.80458984375,39.3059619140625,38.558720703125
127,38.572509765625,38.7154248046875,40.529921875
128,38.35015380859375,38.1023974609375,40.65177490234375
129,37.97523193359375,37.39629150390625,38.43686279296875
130,37.30719970703125,36.40302734375,35.4693115234375
131,36.31180908203125,35.1931103515625,33.627138671875
132,35.23833984375,34.14445068359375,33.66297607421875
133,34.57486572265625,33.755908203125,33.84934326171875
134,34.55259765625,34.226962890625,35.07507080078125
135,35.017021484375,35.06848388671875,36.910078125
136,35.559951171875,35.867109375,36.72371337890625
137,35.92453857421875,36.45465087890625,35.91372802734375
138,36.0173095703125,36.6086376953125,35.3187841796875
139,35.8913720703125,36.365,35.7273583984375
140,35.61130859375,35.9139306640625,35.4693115234375
141,35.33451171875,35.41828857421875,35.67718505859375
142,35.11305419921875,34.9231884765625,34.61632080078125
143,34.9547119140625,34.36890380859375,34.200576171875
144,34.8157373046875,33.8941259765625,34.7668505859375
145,34.70460205078125,33.57580322265625,35.07507080078125
146,34.55533447265625,33.3650634765625,34.58764892578125
147,34.3302978515625,33.16497802734375,34.300927734375
148,34.04113525390625,33.04597900390625,34.300927734375
149,33.71832275390625,32.93669921875,33.67014404296875
150,33.1744970703125,32.599931640625,33.0967041015625
151,32.390859375,31.86356201171875,33.2257275390625
152,31.6036865234375,31.14723388671875,33.0967041015625
153,31.14595947265625,30.61954345703125,33.03218994140625
154,30.9409716796875,30.28509033203125,31.84230224609375
155,30.86230224609375,30.1106787109375,30.10764892578125
156,30.940849609375,30.25970947265625,29.65606201171875
157,31.0133837890625,30.43458740234375,30.62374267578125
158,30.49445068359375,30.06109619140625,31.52691162109375
159,29.152646484375,28.80538818359375,31.02514892578125
160,27.44359619140625,27.19560546875,29.505537109375
161,25.97269775390625,25.732626953125,27.25478515625
162,24.92926025390625,24.81026611328125,25.520126953125
163,24.385361328125,24.44455078125,24.1152001953125
164,24.3334033203125,24.48207763671875,23.6349462890625
165,24.57948974609375,24.7908154296875,23.8356494140625
166,24.94798828125,25.2516650390625,25.398271484375
167,25.325302734375,25.83984130859375,26.95372802734375
168,25.69582275390625,26.357705078125,28.08627197265625
169,25.83381591796875,26.74792236328125,28.24396484375
170,25.88812744140625,26.99962158203125,26.5379833984375
171,26.25740234375,27.35504150390625,25.505791015625
172,26.7770654296875,27.84240234375,26.6239990234375
173,27.29177490234375,28.2459521484375,28.8030712890625
174,27.90303466796875,28.5633837890625,29.77792236328125
175,28.92746826171875,29.12110107421875,27.87840087890625
176,30.27772216796875,29.9147412109375,27.18310302734375
177,31.6340185546875,31.04285400390625,27.77087890625
178,33.134248046875,32.78888671875,31.971328125
179,34.9284912109375,35.106630859375,34.7668505859375
180,36.62827880859375,37.115087890625,36.48716552734375
181,37.82513671875,38.372744140625,38.17881591796875
182,38.585361328125,38.95090087890625,39.41171142578125
183,39.03419921875,39.2795458984375,39.7701123046875
184,39.127158203125,39.184453125,39.40454345703125
185,38.86245361328125,38.70614013671875,38.45836669921875
186,38.2566845703125,37.98144287109375,37.992451171875
187,37.49478515625,37.1651806640625,37.85625732421875
188,36.866435546875,36.44969482421875,36.76672119140625
189,36.60873779296875,36.1711962890625,36.35814453125
190,36.70871337890625,36.5735498046875,36.15027099609375
191,37.071962890625,37.5376708984375,37.6985595703125


==> figs/results/patches/NEW0063360/lines_2.csv <==
x,single,multi,gt
0,44.235126953125,44.31826171875,44.4794873046875
1,44.0458740234375,44.12974609375,44.3432958984375
2,43.8735009765625,43.53833984375,44.0494091796875
3,44.0449365234375,43.4529345703125,44.2071044921875
4,44.468291015625,43.94955078125,44.4794873046875
5,44.731220703125,44.1738525390625,44.895234375
6,44.8696728515625,43.981083984375,44.8808984375
7,44.8780859375,43.8056103515625,44.55833984375
8,44.9035546875,43.958525390625,44.5296630859375
9,45.041123046875,44.2894140625,44.9740771484375
10,45.269638671875,44.56892578125,45.06009765625
11,45.4602197265625,44.770634765625,45.0959375
12,45.42640625,44.779140625,44.8665576171875
13,45.168798828125,44.6565869140625,44.8378857421875
14,44.80642578125,44.46138671875,44.70169921875
15,44.6247265625,44.444580078125,44.6371826171875
16,44.7418603515625,44.592978515625,44.6873583984375
17,45.0205322265625,44.7945654296875,45.10310546875
18,45.343564453125,45.009033203125,45.24646484375
19,45.5584423828125,45.254111328125,45.17478515625
20,45.7313427734375,45.39470703125,45.5546875
21,45.8216455078125,45.226611328125,45.76255859375
22,45.78078125,44.9682861328125,45.66220703125
23,45.66345703125,45.07625,45.54751953125
24,45.480634765625,45.24134765625,45.4256640625
25,45.438037109375,45.15158203125,45.46150390625
26,45.4271630859375,44.9418408203125,45.6550390625
27,45.3675244140625,45.1154052734375,45.67654296875
28,44.8565625,44.70048828125,45.353984375
29,43.656904296875,43.4154052734375,43.389951171875
30,40.2024365234375,39.3618994140625,39.34719970703125
31,35.6617041015625,34.48332275390625,35.66284912109375
32,32.5987646484375,31.98232421875,34.02137451171875
33,31.66378662109375,31.3945556640625,32.81715087890625
34,31.33178955078125,30.909833984375,30.057470703125
35,30.52714599609375,29.89104736328125,29.16864013671875
36,28.71822265625,28.37757568359375,28.6167041015625
37,26.65116943359375,26.51657470703125,26.975234375
38,25.54999267578125,25.52757080078125,25.52729736328125
39,25.21736083984375,25.28847900390625,25.111552734375
40,25.26394775390625,25.36017822265625,25.312255859375
41,25.42007080078125,25.37077392578125,25.978876953125
42,25.71370361328125,25.49301025390625,25.978876953125
43,25.66261474609375,25.57676025390625,25.59180908203125
44,25.55015869140625,25.6887451171875,25.455615234375
45,25.5735986328125,25.83325927734375,25.534462890625
46,25.776884765625,26.05519775390625,25.52729736328125
47,25.93177978515625,26.29168212890625,25.87135986328125
48,26.0197216796875,26.267978515625,25.778173828125
49,26.10007080078125,26.0834130859375,25.80684814453125
50,26.41030029296875,26.271728515625,26.05772705078125
51,26.98886962890625,26.9083447265625,26.63833740234375
52,27.8948095703125,27.99164306640625,27.67769775390625
53,29.03477783203125,29.920048828125,29.670400390625
54,30.54183837890625,32.12087890625,31.26169677734375
55,31.73108154296875,32.503583984375,31.98566162109375
56,32.55860107421875,31.95467529296875,31.84947265625
57,33.681650390625,32.99865234375,32.73830322265625
58,35.55227783203125,35.7790966796875,36.00691162109375
59,38.2126025390625,38.9440869140625,39.124990234375
60,40.53955078125,40.947255859375,41.01734375
61,41.6218994140625,41.437138671875,41.6552978515625
62,41.0018798828125,40.7084716796875,40.83814453125
63,38.97288818359375,39.30140625,39.41171142578125
64,37.32360107421875,38.12399658203125,38.250498046875
65,38.269658203125,38.559873046875,39.010302734375
66,40.84945068359375,40.21662841796875,40.68044921875
67,42.35638671875,41.7964501953125,42.1570556640625
68,42.980751953125,42.6848828125,42.959873046875
69,43.6317919921875,43.3631982421875,43.475966796875
70,44.272841796875,44.0787158203125,44.0924169921875
71,44.7530126953125,44.834873046875,44.7662109375
72,44.9928271484375,45.15986328125,45.0242578125
73,45.101591796875,45.128671875,45.239296875
74,45.0459521484375,44.8428125,45.23212890625
75,45.01595703125,44.6952294921875,45.03142578125
76,44.9694384765625,44.6282080078125,44.87373046875
77,44.988037109375,44.70552734375,44.8880615234375
78,45.0335498046875,44.77083984375,45.0816015625
79,45.1411083984375,44.80314453125,45.03142578125
80,45.267724609375,44.7297802734375,44.84505859375
81,45.329658203125,44.74419921875,44.9740771484375
82,45.298037109375,44.845419921875,44.8378857421875
83,45.2383837890625,45.0575,45.10310546875
84,45.188447265625,45.2220361328125,45.26080078125
85,45.210126953125,45.3186083984375,45.28947265625
86,45.3107421875,45.3005517578125,45.47583984375
87,45.3950732421875,45.3206396484375,45.468671875
88,45.422099609375,45.253857421875,45.47583984375
89,45.3600732421875,44.88408203125,45.239296875
90,45.1962109375,44.3305859375,44.44365234375
91,45.0864013671875,44.3559619140625,43.9562255859375
92,45.134912109375,44.7836865234375,44.4938232421875
93,45.264384765625,44.9202978515625,45.23212890625
94,45.3461376953125,44.64943359375,44.98841796875
95,45.33361328125,44.6291015625,45.20345703125
96,45.339501953125,44.9516357421875,45.21779296875
97,45.34607421875,45.1048388671875,45.23212890625
98,45.3135009765625,44.9524853515625,44.87373046875
99,45.1995849609375,44.6593017578125,44.75904296875
100,44.94291015625,44.3146826171875,44.83072265625
101,44.6943017578125,44.203720703125,44.80205078125
102,44.58751953125,44.328076171875,44.67302734375
103,44.381220703125,44.2774853515625,44.6658544921875
104,44.094326171875,43.53017578125,44.0422412109375
105,43.4555615234375,42.4082861328125,43.010048828125
106,42.3557275390625,41.60357421875,42.1498876953125
107,40.43804931640625,40.04759033203125,40.53708740234375
108,37.9746630859375,37.52332275390625,37.94227294921875
109,35.059560546875,34.0254833984375,34.04287841796875
110,32.201845703125,30.57892578125,31.43372802734375
111,30.4139501953125,28.93215576171875,29.605888671875
112,29.8106103515625,28.61264892578125,28.7600634765625
113,29.3743115234375,28.7763134765625,27.99308837890625
114,28.710546875,28.34905029296875,27.38380859375
115,27.48492919921875,26.6898583984375,26.52364990234375
116,26.408134765625,25.595498046875,25.92870361328125
117,25.94167724609375,25.45283447265625,25.305087890625
118,25.84424072265625,25.748291015625,25.42694580078125
119,25.84841552734375,25.80740234375,25.9502099609375
120,25.86090576171875,25.57285400390625,25.90719970703125
121,25.7353857421875,25.381689453125,25.469951171875
122,25.68345458984375,25.43528076171875,25.383935546875
123,25.660283203125,25.52946044921875,25.505791015625
124,25.71832763671875,25.4453662109375,25.462783203125
125,25.571748046875,25.2872216796875,25.211904296875
126,25.24210205078125,25.047421875,25.01836669921875
127,24.8759521484375,24.836748046875,24.86067138671875
128,24.63668701171875,24.70456298828125,24.781826171875
129,24.54012451171875,24.95021484375,24.68147216796875
130,24.55267822265625,25.61859619140625,24.5954541015625
131,24.6024951171875,25.5608349609375,24.6097900390625
132,24.5629931640625,24.91596435546875,24.5094384765625
133,24.51764892578125,24.58567626953125,24.53094482421875
134,24.5347021484375,24.689052734375,24.55961669921875
135,24.5899169921875,24.79535888671875,24.51660888671875
136,24.656259765625,24.5983203125,24.581123046875
137,24.78309814453125,24.5695068359375,24.50227294921875
138,24.98214111328125,24.86809326171875,24.76748779296875
139,25.252294921875,25.35310546875,25.391103515625
140,25.596318359375,25.5687646484375,25.94303955078125
141,25.90307861328125,25.84022705078125,26.12223876953125
142,25.971689453125,26.60430419921875,26.2656005859375
143,25.92879150390625,27.2255029296875,26.61683349609375
144,26.15408935546875,26.66878662109375,26.20108642578125
145,26.84327880859375,26.3337841796875,26.78169677734375
146,27.6966943359375,26.5240380859375,28.0719384765625
147,29.66441650390625,28.39046630859375,29.433857421875
148,33.76248046875,32.80968505859375,34.064384765625
149,37.98297119140625,37.54440673828125,38.881279296875
150,40.44803466796875,40.28195068359375,41.23955078125
151,41.0642041015625,40.66948974609375,41.2467236328125
152,41.19455078125,40.73326171875,40.60159912109375
153,42.4691015625,42.4482421875,42.637314453125
154,44.6408544921875,45.1227490234375,44.9740771484375
155,46.09556640625,46.5633984375,46.5295361328125
156,46.66126953125,46.729765625,47.038466796875
157,47.030283203125,46.2380615234375,47.059970703125
158,47.3661767578125,46.09220703125,47.0743017578125
159,47.3985205078125,46.04369140625,46.7589111328125
160,47.266943359375,45.9419873046875,46.7589111328125
161,47.0355126953125,45.960087890625,46.773251953125
162,46.5853515625,46.1128857421875,46.1639697265625
163,46.202060546875,46.289609375,46.1639697265625
164,46.075732421875,46.5528125,46.5295361328125
165,45.9835791015625,46.6653955078125,46.35033203125
166,45.9525,46.08169921875,45.92025390625
167,45.8491650390625,45.474736328125,45.61919921875
168,45.51970703125,45.4220458984375,45.353984375
169,45.3690478515625,45.67509765625,45.8557421875
170,45.6768505859375,45.8639697265625,45.9991015625
171,46.11845703125,46.007197265625,46.2643212890625
172,46.492734375,45.9904052734375,46.4148486328125
173,46.6569677734375,45.97919921875,46.5008642578125
174,46.5677490234375,46.0520556640625,46.2356494140625
175,46.4070263671875,46.105966796875,46.0851220703125
176,46.3160009765625,46.143056640625,46.0636181640625
177,46.462392578125,46.4469287109375,45.96326171875
178,46.6611669921875,46.7516845703125,46.7947509765625
179,46.6487109375,46.6221240234375,46.730244140625
180,46.3307421875,45.9700634765625,45.9704345703125
181,45.9896533203125,45.4744189453125,45.34681640625
182,45.9660595703125,45.5226025390625,45.47583984375
183,46.195546875,45.72771484375,45.8844140625
184,46.3979052734375,45.7690673828125,46.57970703125
185,46.4289892578125,45.842861328125,46.8234228515625
186,46.35880859375,45.8434716796875,46.3646728515625
187,46.196767578125,45.7258349609375,46.0851220703125
188,46.0086669921875,45.19720703125,45.69087890625
189,45.8850732421875,44.6299267578125,45.210625
190,45.9503173828125,44.5091259765625,45.3683203125
191,46.0637939453125,44.98142578125,45.57619140625


==> figs/results/patches/NEW0063360/lines_4.csv <==
x,single,multi,gt
0,44.513935546875,44.3577197265625,44.4794873046875
1,44.6997119140625,44.52783203125,44.3432958984375
2,44.776767578125,44.399599609375,44.0494091796875
3,44.7864453125,44.2914013671875,44.2071044921875
4,44.841611328125,44.3069775390625,44.4794873046875
5,44.8943603515625,44.40302734375,44.895234375
6,44.9299169921875,44.3677392578125,44.8808984375
7,44.9549072265625,44.3339697265625,44.55833984375
8,44.9474169921875,44.42005859375,44.5296630859375
9,44.891650390625,44.56580078125,44.9740771484375
10,44.8493408203125,44.6142578125,45.06009765625
11,44.8023779296875,44.6417529296875,45.0959375
12,44.7380322265625,44.65203125,44.8665576171875
13,44.6522509765625,44.6158740234375,44.8378857421875
14,44.573935546875,44.5508203125,44.70169921875
15,44.5381884765625,44.50228515625,44.6371826171875
16,44.5337255859375,44.50099609375,44.6873583984375
17,44.57197265625,44.574716796875,45.10310546875
18,44.664375,44.7096728515625,45.24646484375
19,44.8318896484375,44.837236328125,45.17478515625
20,45.041669921875,44.9305322265625,45.5546875
21,45.2309326171875,45.01005859375,45.76255859375
22,45.434912109375,45.125263671875,45.66220703125
23,45.5525146484375,45.108076171875,45.54751953125
24,45.523134765625,45.02669921875,45.4256640625
25,45.4244580078125,44.988330078125,45.46150390625
26,45.41310546875,45.0748291015625,45.6550390625
27,45.350361328125,44.98505859375,45.67654296875
28,44.8245361328125,44.6302392578125,45.353984375
29,43.1174365234375,43.531064453125,43.389951171875
30,40.26527587890625,41.675634765625,39.34719970703125
31,36.76678466796875,38.776171875,35.66284912109375
32,33.33788330078125,35.3335595703125,34.02137451171875
33,30.58634033203125,32.10931884765625,32.81715087890625
34,28.917255859375,30.2249755859375,30.057470703125
35,27.89412109375,29.05066650390625,29.16864013671875
36,26.82553466796875,27.9916845703125,28.6167041015625
37,25.804482421875,26.8788525390625,26.975234375
38,25.251474609375,26.172724609375,25.52729736328125
39,25.11538818359375,25.8144091796875,25.111552734375
40,25.0528662109375,25.5108740234375,25.312255859375
41,24.9021533203125,25.2068603515625,25.978876953125
42,24.85624755859375,25.22324951171875,25.978876953125
43,25.01891357421875,25.612490234375,25.59180908203125
44,25.28297119140625,26.10899658203125,25.455615234375
45,25.4155126953125,26.41328857421875,25.534462890625
46,25.2968408203125,26.33047119140625,25.52729736328125
47,25.205732421875,26.077255859375,25.87135986328125
48,25.28309814453125,25.9433349609375,25.778173828125
49,25.49774169921875,25.9635009765625,25.80684814453125
50,25.7445166015625,26.02591552734375,26.05772705078125
51,26.10069580078125,26.47346923828125,26.63833740234375
52,26.894404296875,27.66966796875,27.67769775390625
53,28.32151611328125,29.2170654296875,29.670400390625
54,30.0402978515625,30.3419873046875,31.26169677734375
55,31.66018798828125,31.1950341796875,31.98566162109375
56,33.383486328125,32.262490234375,31.84947265625
57,35.1356591796875,33.966083984375,32.73830322265625
58,36.7262646484375,36.18342529296875,36.00691162109375
59,37.93450927734375,38.51532470703125,39.124990234375
60,38.9831103515625,40.484755859375,41.01734375
61,39.89932861328125,41.7610791015625,41.6552978515625
62,40.556337890625,41.9973876953125,40.83814453125
63,40.839375,41.279716796875,39.41171142578125
64,41.2433740234375,40.42465087890625,38.250498046875
65,41.8109375,40.20428955078125,39.010302734375
66,42.5555029296875,40.809833984375,40.68044921875
67,43.154423828125,41.7519091796875,42.1570556640625
68,43.716845703125,42.80802734375,42.959873046875
69,44.1880615234375,43.735048828125,43.475966796875
70,44.552490234375,44.253662109375,44.0924169921875
71,44.6253857421875,44.4222705078125,44.7662109375
72,44.682373046875,44.526484375,45.0242578125
73,44.6859814453125,44.643310546875,45.239296875
74,44.714130859375,44.795537109375,45.23212890625
75,44.7110693359375,44.84916015625,45.03142578125
76,44.7689501953125,44.8896728515625,44.87373046875
77,44.8070361328125,44.9461767578125,44.8880615234375
78,44.9103515625,45.041201171875,45.0816015625
79,45.016416015625,45.0234033203125,45.03142578125
80,45.1305908203125,44.9683251953125,44.84505859375
81,45.21580078125,44.9648486328125,44.9740771484375
82,45.335126953125,45.0641015625,44.8378857421875
83,45.43794921875,45.21216796875,45.10310546875
84,45.4960107421875,45.3681494140625,45.26080078125
85,45.5321923828125,45.4553125,45.28947265625
86,45.469375,45.4006396484375,45.47583984375
87,45.3310107421875,45.229892578125,45.468671875
88,45.1445703125,45.00591796875,45.47583984375
89,44.895439453125,44.7596728515625,45.239296875
90,44.700361328125,44.5494921875,44.44365234375
91,44.602451171875,44.443447265625,43.9562255859375
92,44.547685546875,44.460927734375,44.4938232421875
93,44.51189453125,44.5628369140625,45.23212890625
94,44.49052734375,44.6437548828125,44.98841796875
95,44.5437646484375,44.7268896484375,45.20345703125
96,44.5648828125,44.811025390625,45.21779296875
97,44.51486328125,44.857685546875,45.23212890625
98,44.396953125,44.791416015625,44.87373046875
99,44.324970703125,44.6977392578125,44.75904296875
100,44.204267578125,44.603994140625,44.83072265625
101,44.0373828125,44.6021142578125,44.80205078125
102,43.7859130859375,44.473232421875,44.67302734375
103,43.68607421875,44.39208984375,44.6658544921875
104,43.5247021484375,44.31033203125,44.0422412109375
105,43.060400390625,43.830615234375,43.010048828125
106,41.87849609375,42.4573388671875,42.1498876953125
107,40.2627685546875,40.43614013671875,40.53708740234375
108,38.27116455078125,37.9884033203125,37.94227294921875
109,36.05326171875,35.44880859375,34.04287841796875
110,33.53205078125,33.2704443359375,31.43372802734375
111,31.37112548828125,31.71521240234375,29.605888671875
112,29.5238916015625,30.3911083984375,28.7600634765625
113,28.225703125,29.038095703125,27.99308837890625
114,27.2931005859375,27.73300537109375,27.38380859375
115,26.76339111328125,26.97396484375,26.52364990234375
116,26.3946240234375,26.517021484375,25.92870361328125
117,26.146416015625,26.234326171875,25.305087890625
118,25.83566650390625,25.9457958984375,25.42694580078125
119,25.59328369140625,25.83845703125,25.9502099609375
120,25.43603515625,25.84342041015625,25.90719970703125
121,25.33140869140625,25.81630859375,25.469951171875
122,25.1836376953125,25.6142822265625,25.383935546875
123,25.0952880859375,25.40317138671875,25.505791015625
124,25.0772021484375,25.24946044921875,25.462783203125
125,25.079560546875,25.2265087890625,25.211904296875
126,24.9977197265625,25.18590087890625,25.01836669921875
127,24.86361572265625,25.14119140625,24.86067138671875
128,24.74186767578125,25.1748095703125,24.781826171875
129,24.637470703125,25.2150830078125,24.68147216796875
130,24.550078125,25.12469482421875,24.5954541015625
131,24.46484619140625,24.94578857421875,24.6097900390625
132,24.4079833984375,24.7868212890625,24.5094384765625
133,24.39304443359375,24.707060546875,24.53094482421875
134,24.39787109375,24.70102783203125,24.55961669921875
135,24.39400390625,24.7485302734375,24.51660888671875
136,24.45898193359375,24.75583984375,24.581123046875
137,24.574248046875,24.83683349609375,24.50227294921875
138,24.74197021484375,25.09944580078125,24.76748779296875
139,24.847685546875,25.4426025390625,25.391103515625
140,24.93248779296875,25.73234619140625,25.94303955078125
141,25.00812255859375,26.077861328125,26.12223876953125
142,25.2366162109375,26.5124072265625,26.2656005859375
143,25.8327001953125,27.10117431640625,26.61683349609375
144,26.73539794921875,27.77161865234375,26.20108642578125
145,28.22029296875,28.63723388671875,26.78169677734375
146,30.75668212890625,30.06958984375,28.0719384765625
147,33.861845703125,32.36075927734375,29.433857421875
148,36.392626953125,34.85034423828125,34.064384765625
149,37.98695068359375,36.9589208984375,38.881279296875
150,39.2262646484375,38.70677490234375,41.23955078125
151,40.1395458984375,40.33631591796875,41.2467236328125
152,40.9445166015625,41.5243896484375,40.60159912109375
153,42.3122265625,42.714052734375,42.637314453125
154,44.04287109375,44.162099609375,44.9740771484375
155,45.70134765625,45.5274853515625,46.5295361328125
156,46.5860009765625,46.2956787109375,47.038466796875
157,46.871630859375,46.5669873046875,47.059970703125
158,47.137080078125,46.7793603515625,47.0743017578125
159,47.470322265625,47.0673193359375,46.7589111328125
160,47.462490234375,46.76232421875,46.7589111328125
161,46.914755859375,46.0014697265625,46.773251953125
162,46.4532568359375,45.3124853515625,46.1639697265625
163,46.192275390625,44.9920703125,46.1639697265625
164,46.25376953125,45.09361328125,46.5295361328125
165,46.3889697265625,45.469267578125,46.35033203125
166,46.3796337890625,45.6243603515625,45.92025390625
167,46.2723486328125,45.6078369140625,45.61919921875
168,46.1799072265625,45.5808837890625,45.353984375
169,46.043232421875,45.5557275390625,45.8557421875
170,46.0121923828125,45.536748046875,45.9991015625
171,46.0505322265625,45.6615478515625,46.2643212890625
172,46.1540576171875,45.7642822265625,46.4148486328125
173,46.268056640625,45.785107421875,46.5008642578125
174,46.366904296875,45.82923828125,46.2356494140625
175,46.41212890625,46.00955078125,46.0851220703125
176,46.3923779296875,46.1394091796875,46.0636181640625
177,46.238671875,46.1412109375,45.96326171875
178,46.0484326171875,46.0582421875,46.7947509765625
179,45.8815673828125,45.9445361328125,46.730244140625
180,45.7907373046875,45.80435546875,45.9704345703125
181,45.7952587890625,45.731884765625,45.34681640625
182,45.888486328125,45.7995947265625,45.47583984375
183,46.0134521484375,45.9633984375,45.8844140625
184,46.094560546875,46.1699951171875,46.57970703125
185,46.1336572265625,46.3081103515625,46.8234228515625
186,46.1,46.26,46.3646728515625
187,46.0049951171875,45.9364111328125,46.0851220703125
188,45.8759228515625,45.48125,45.69087890625
189,45.7244482421875,45.1352685546875,45.210625
190,45.6507861328125,45.0683984375,45.3683203125
191,45.614482421875,45.1522607421875,45.57619140625


==> figs/results/patches/Plane_190806_1656/lines_2.csv <==
x,single,multi,gt
0,33.692490234375,35.070283203125,34.308095703125
1,30.51237548828125,31.43997802734375,30.36569580078125
2,28.403828125,27.854130859375,28.0719384765625
3,27.887998046875,27.50984619140625,29.1184619140625
4,28.5354931640625,28.98928466796875,30.32985595703125
5,30.22188720703125,31.149619140625,31.58425537109375
6,32.73924072265625,32.71202392578125,33.59129638671875
7,34.94103515625,34.50517822265625,34.422783203125
8,34.948251953125,35.936220703125,34.580478515625
9,32.58855224609375,34.39328857421875,33.541123046875
10,29.34472900390625,30.333701171875,30.4015380859375
11,27.13203369140625,27.357490234375,27.36947265625
12,26.185478515625,26.06164794921875,25.978876953125
13,25.8533349609375,25.5135595703125,25.978876953125
14,25.81224853515625,25.1888916015625,26.11507080078125
15,25.76650390625,25.458076171875,25.99321533203125
16,25.81019287109375,26.19164794921875,25.849853515625
17,25.86486083984375,26.2334375,26.0792333984375
18,26.0823388671875,25.77485595703125,26.09356689453125
19,26.78984375,26.1945068359375,26.25126220703125
20,28.89672119140625,27.86517578125,27.663359375
21,32.367177734375,32.113974609375,33.17554931640625
22,33.41101318359375,34.21571533203125,33.46944091796875
23,31.27687255859375,30.5122998046875,30.24384033203125
24,29.2068115234375,28.0387646484375,28.9392626953125
25,28.72661865234375,28.84785888671875,28.22246337890625
26,28.76814697265625,29.4687255859375,28.3156494140625
27,28.65133544921875,28.88724609375,28.58803466796875
28,28.78409912109375,28.34456787109375,28.58086181640625
29,29.197958984375,28.59813720703125,28.8747509765625
30,30.008876953125,29.628701171875,29.620224609375
31,31.07371337890625,30.81363525390625,30.85312255859375
32,32.02470947265625,31.7216943359375,31.62726318359375
33,32.24335205078125,32.5174658203125,32.37273681640625
34,31.5385400390625,32.47242431640625,31.94265625
35,30.7516748046875,31.20781005859375,30.8961279296875
36,30.27178466796875,30.0339501953125,30.6882568359375
37,29.84765380859375,30.03263671875,30.04313720703125
38,29.02536865234375,30.0309619140625,30.050302734375
39,28.35209716796875,29.17486328125,29.390849609375
40,28.55224609375,28.51009765625,28.7600634765625
41,30.4043994140625,29.28879638671875,30.27251220703125
42,33.37224609375,31.8439501953125,32.315390625
43,34.639072265625,34.77200927734375,34.45862548828125
44,32.57602783203125,34.39455322265625,33.2759033203125
45,29.487041015625,30.70910888671875,29.3191650390625
46,27.1588134765625,27.6015625,27.36947265625
47,26.2240771484375,26.8543994140625,26.3516162109375
48,26.03546630859375,26.68989990234375,25.978876953125
49,25.9410302734375,26.337158203125,25.978876953125
50,25.98098388671875,26.275966796875,26.4089599609375
51,25.9598095703125,26.5855224609375,26.74585693359375
52,26.0287890625,27.08725830078125,26.86054443359375
53,25.934345703125,26.85405029296875,26.4734716796875
54,25.769091796875,26.01531494140625,25.80684814453125
55,25.608505859375,25.64431640625,25.79251220703125
56,25.6202734375,25.7946533203125,25.82835205078125
57,25.766669921875,26.26004150390625,26.5308154296875
58,26.005693359375,26.7318408203125,26.3874560546875
59,26.044345703125,26.71820556640625,26.5308154296875
60,25.9126171875,26.20277099609375,25.89286376953125
61,25.6752587890625,25.56990966796875,25.441279296875
62,25.49769287109375,25.255791015625,25.383935546875
63,25.51055908203125,25.37765380859375,25.226240234375
64,25.7272021484375,25.71639892578125,25.778173828125
65,26.069365234375,26.11029541015625,26.09356689453125
66,26.4365869140625,26.42305908203125,26.36594970703125
67,26.86280517578125,26.92495361328125,26.99673828125
68,27.3870068359375,27.62974365234375,27.749375
69,27.8215625,27.94665283203125,27.835390625
70,28.17343994140625,27.88065673828125,28.07910400390625
71,28.503017578125,28.3922900390625,28.66687744140625
72,28.80896484375,29.628154296875,29.27615966796875
73,29.3916845703125,29.759052734375,29.605888671875
74,30.52304931640625,28.9337841796875,30.26534423828125
75,33.362080078125,30.49147216796875,31.79212890625
76,36.878564453125,36.09666015625,36.60902587890625
77,38.572041015625,39.42867431640625,39.418876953125
78,38.7374853515625,37.01009765625,37.7917431640625
79,39.97314453125,37.5895556640625,38.659072265625
80,41.853935546875,42.074248046875,41.48326171875
81,42.7852392578125,43.8582177734375,43.067392578125
82,42.6618798828125,43.077314453125,43.418623046875
83,42.1087158203125,41.757822265625,41.9850244140625
84,41.2815771484375,40.811171875,39.89913818359375
85,40.38435302734375,40.930673828125,40.36505615234375
86,39.32513427734375,40.65208984375,39.87763427734375
87,36.9626123046875,37.56833740234375,36.32947265625
88,33.523798828125,32.88327392578125,33.2185595703125
89,30.607490234375,29.953955078125,30.45171142578125
90,28.95939697265625,28.73899169921875,28.33715087890625
91,28.10708740234375,27.4380908203125,27.204609375
92,27.90072265625,26.8523974609375,27.34796630859375
93,27.663076171875,27.29410888671875,27.71353759765625
94,27.410458984375,28.00517578125,27.97875
95,27.0494970703125,27.53978515625,27.749375
96,26.74706787109375,26.609453125,26.96089599609375
97,26.674306640625,26.276611328125,26.5021435546875
98,26.969365234375,26.38444091796875,26.5021435546875
99,27.31650634765625,26.59571533203125,27.30495849609375
100,27.4033935546875,26.62659423828125,27.0827490234375
101,27.24207763671875,26.47015380859375,26.94656005859375
102,27.09080322265625,26.56074951171875,26.74585693359375
103,27.22494140625,27.20724365234375,26.8247021484375
104,27.65308349609375,28.34569091796875,27.61318359375
105,28.28483154296875,29.44700927734375,28.7959033203125
106,28.80296875,29.704423828125,29.785087890625
107,28.70052734375,28.98202392578125,28.4446728515625
108,28.227216796875,27.86952880859375,27.85689697265625
109,27.89197509765625,27.11615234375,27.51283447265625
110,27.79912109375,26.80130859375,27.13292724609375
111,27.71379638671875,26.89666015625,26.7243505859375
112,27.4584130859375,27.05965576171875,26.54514892578125
113,27.056171875,26.68782470703125,26.20825439453125
114,26.6378466796875,26.120908203125,25.97171142578125
115,26.494677734375,25.95359619140625,26.0505615234375
116,26.60117919921875,26.2630224609375,26.36594970703125
117,27.00129638671875,26.99104736328125,26.91788818359375
118,27.62055419921875,27.5784375,27.46982421875
119,28.311865234375,28.27998046875,28.3586572265625
120,29.1428369140625,29.6623291015625,29.74925048828125
121,30.3568896484375,31.5326025390625,30.4947216796875
122,31.5941162109375,32.42273681640625,32.23654296875
123,31.87119140625,31.83239990234375,32.4659228515625
124,30.99571044921875,30.40663818359375,30.73126220703125
125,29.6151123046875,28.95799072265625,28.7959033203125
126,28.28065673828125,27.8837060546875,28.20812744140625
127,27.37943115234375,26.99717529296875,27.36947265625
128,27.004228515625,26.758076171875,27.290625
129,26.8524658203125,26.903115234375,26.6813427734375
130,26.7912646484375,26.46752197265625,26.6813427734375
131,26.6879833984375,26.050576171875,26.02188720703125
132,26.54042724609375,25.91779052734375,25.87852783203125
133,26.43081787109375,26.07843994140625,25.89286376953125
134,26.43006591796875,26.544755859375,26.1652490234375
135,26.55510986328125,27.223427734375,26.7100146484375
136,26.836044921875,27.5206591796875,27.14726318359375
137,27.15982177734375,27.5162158203125,27.76371337890625
138,27.52759765625,27.67973388671875,27.52716552734375
139,27.718310546875,28.045400390625,27.78521484375
140,27.4887158203125,28.0422021484375,27.78521484375
141,26.71079345703125,26.63091796875,27.19027099609375
142,25.846923828125,25.3003466796875,25.67782470703125
143,25.314794921875,24.7920263671875,24.84633544921875
144,25.08654541015625,24.78366943359375,24.66713623046875
145,25.07151611328125,25.14041259765625,25.111552734375
146,25.1787255859375,25.489970703125,25.312255859375
147,25.3680322265625,25.69156494140625,25.168896484375
148,25.52281494140625,25.63712890625,25.419775390625
149,25.7365869140625,25.6717431640625,25.95737548828125
150,26.0996484375,26.04952392578125,26.02905517578125
151,26.55441650390625,26.525810546875,26.31577392578125
152,27.01895263671875,26.68068359375,26.5021435546875
153,27.429072265625,27.16150634765625,27.376640625
154,27.76551513671875,28.77413330078125,28.2798095703125
155,28.1029541015625,29.69642822265625,28.46617431640625
156,28.61984375,28.78041015625,28.55218994140625
157,29.2346630859375,28.629267578125,29.47686279296875
158,30.045908203125,29.92506591796875,30.27251220703125
159,31.12274169921875,31.427021484375,31.47673828125
160,32.60306640625,32.3525537109375,32.73830322265625
161,33.35672119140625,32.79715576171875,33.59129638671875
162,31.78666259765625,31.440615234375,31.86380859375
163,28.67591796875,28.1455615234375,27.97158447265625
164,26.442265625,26.1588134765625,26.05772705078125
165,25.61783447265625,25.5118115234375,25.362431640625
166,25.28383544921875,25.20195556640625,24.81766357421875
167,25.2839306640625,25.25710693359375,24.73164794921875
168,25.291123046875,25.252939453125,25.29792236328125
169,25.46327392578125,25.41133056640625,25.419775390625
170,25.57992431640625,25.49406005859375,25.65632080078125
171,25.72190673828125,25.54308349609375,25.65632080078125
172,25.947939453125,25.6350537109375,25.85702392578125
173,26.1353125,25.9724853515625,26.48781005859375
174,26.40527099609375,26.64820068359375,26.57382568359375
175,26.72708740234375,26.98582763671875,27.30495849609375
176,27.45782470703125,26.9267333984375,27.57017578125
177,28.36555419921875,27.56126953125,28.33715087890625
178,28.98648681640625,29.220166015625,28.90342529296875
179,28.983984375,28.96050048828125,28.03609619140625
180,28.172685546875,26.86304443359375,27.16159912109375
181,26.87273193359375,26.0242236328125,26.7673583984375
182,26.09830810546875,25.82726806640625,26.22259033203125
183,25.8617138671875,25.72456298828125,25.749501953125
184,25.82918701171875,25.49866943359375,25.570302734375
185,25.82676513671875,25.40606201171875,25.62764892578125
186,25.75701416015625,25.46343994140625,25.749501953125
187,25.642734375,25.59958251953125,25.88569580078125
188,25.63820556640625,25.80580078125,26.00038330078125
189,25.74096435546875,25.98921630859375,26.0147216796875
190,25.9530859375,26.2659228515625,26.1795849609375
191,26.50940673828125,26.65332763671875,26.89638427734375


==> figs/results/patches/Plane_190806_1656/lines_4.csv <==
x,single,multi,gt
0,32.05429931640625,32.23509033203125,34.308095703125
1,31.6721533203125,31.76741455078125,30.36569580078125
2,31.3617041015625,31.22349609375,28.0719384765625
3,31.24774658203125,30.97095947265625,29.1184619140625
4,31.264052734375,31.0031103515625,30.32985595703125
5,31.43390869140625,31.432421875,31.58425537109375
6,31.7659912109375,32.38491455078125,33.59129638671875
7,31.94239990234375,33.355009765625,34.422783203125
8,31.68813720703125,33.50288818359375,34.580478515625
9,30.98072509765625,32.37435302734375,33.541123046875
10,30.02899658203125,30.37326171875,30.4015380859375
11,28.79578125,28.19612548828125,27.36947265625
12,27.41932861328125,26.59556884765625,25.978876953125
13,26.42134033203125,25.8698095703125,25.978876953125
14,25.94280517578125,25.67992919921875,26.11507080078125
15,25.81021728515625,25.69337890625,25.99321533203125
16,25.78929931640625,25.82093994140625,25.849853515625
17,25.86038330078125,25.8820068359375,26.0792333984375
18,26.05419677734375,26.22074951171875,26.09356689453125
19,26.326953125,26.953017578125,26.25126220703125
20,27.0525537109375,28.0944970703125,27.663359375
21,28.45517578125,29.45695556640625,33.17554931640625
22,30.2647998046875,30.331611328125,33.46944091796875
23,31.0610009765625,30.09349609375,30.24384033203125
24,30.14389404296875,29.29334716796875,28.9392626953125
25,28.7864208984375,28.73705078125,28.22246337890625
26,28.1112353515625,28.615224609375,28.3156494140625
27,28.1059228515625,28.73100341796875,28.58803466796875
28,28.53792724609375,29.01859130859375,28.58086181640625
29,29.504736328125,29.61589599609375,28.8747509765625
30,30.8878271484375,30.57098388671875,29.620224609375
31,32.7246435546875,31.623125,30.85312255859375
32,34.39659423828125,32.30359130859375,31.62726318359375
33,34.77793701171875,32.377978515625,32.37273681640625
34,33.789697265625,31.80116455078125,31.94265625
35,32.2774755859375,31.03889892578125,30.8961279296875
36,30.67703857421875,30.3138134765625,30.6882568359375
37,29.485322265625,29.7115283203125,30.04313720703125
38,29.05652099609375,29.592548828125,30.050302734375
39,29.39620849609375,29.9076708984375,29.390849609375
40,30.21126953125,30.44234619140625,28.7600634765625
41,31.11748779296875,30.999833984375,30.27251220703125
42,31.79546142578125,31.2011474609375,32.315390625
43,31.910048828125,30.870224609375,34.45862548828125
44,31.16716552734375,30.09521484375,33.2759033203125
45,29.75979736328125,29.05672119140625,29.3191650390625
46,28.3227099609375,28.10269287109375,27.36947265625
47,27.14942138671875,27.4016943359375,26.3516162109375
48,26.32539794921875,26.80902587890625,25.978876953125
49,25.95355712890625,26.36617919921875,25.978876953125
50,25.86431396484375,26.17820068359375,26.4089599609375
51,25.7650341796875,25.950859375,26.74585693359375
52,25.7510791015625,25.7948779296875,26.86054443359375
53,25.81265869140625,25.746728515625,26.4734716796875
54,25.8902392578125,25.7371337890625,25.80684814453125
55,25.99064697265625,25.77462158203125,25.79251220703125
56,26.143486328125,26.06382080078125,25.82835205078125
57,26.15035888671875,26.2658056640625,26.5308154296875
58,26.0678857421875,26.18504150390625,26.3874560546875
59,26.008681640625,26.03522705078125,26.5308154296875
60,25.93488525390625,25.9159619140625,25.89286376953125
61,25.8984130859375,25.81072021484375,25.441279296875
62,25.854736328125,25.79865966796875,25.383935546875
63,25.8671533203125,25.9700634765625,25.226240234375
64,26.0265771484375,26.1485546875,25.778173828125
65,26.21897705078125,26.28005859375,26.09356689453125
66,26.3928466796875,26.4756787109375,26.36594970703125
67,26.63718505859375,26.7371728515625,26.99673828125
68,27.08577880859375,27.13910888671875,27.749375
69,27.58654296875,27.6735400390625,27.835390625
70,28.0594091796875,28.20662109375,28.07910400390625
71,28.36143798828125,28.62667724609375,28.66687744140625
72,28.65121826171875,29.171708984375,29.27615966796875
73,29.1632177734375,29.8651904296875,29.605888671875
74,30.2530712890625,30.90628173828125,30.26534423828125
75,32.32640380859375,32.77444580078125,31.79212890625
76,35.302001953125,35.5726025390625,36.60902587890625
77,38.20561279296875,38.51356201171875,39.418876953125
78,40.4488916015625,40.6436865234375,37.7917431640625
79,41.6790576171875,41.6428076171875,38.659072265625
80,42.0974853515625,42.0149267578125,41.48326171875
81,42.189716796875,42.118642578125,43.067392578125
82,42.2512646484375,42.0908984375,43.418623046875
83,42.134169921875,41.9612353515625,41.9850244140625
84,41.7894140625,41.6826953125,39.89913818359375
85,40.4375244140625,40.77412841796875,40.36505615234375
86,37.79952392578125,38.63135009765625,39.87763427734375
87,34.4628369140625,35.482060546875,36.32947265625
88,31.6635595703125,32.277080078125,33.2185595703125
89,29.9487744140625,29.98304931640625,30.45171142578125
90,28.9236279296875,28.653935546875,28.33715087890625
91,28.284892578125,27.96645263671875,27.204609375
92,27.7016552734375,27.62210693359375,27.34796630859375
93,27.41515869140625,27.43580322265625,27.71353759765625
94,27.3425634765625,27.26804931640625,27.97875
95,27.32975830078125,27.11108642578125,27.749375
96,27.25773193359375,26.9869677734375,26.96089599609375
97,27.17166015625,26.83351806640625,26.5021435546875
98,26.994248046875,26.6676806640625,26.5021435546875
99,26.79903076171875,26.561826171875,27.30495849609375
100,26.704091796875,26.50525390625,27.0827490234375
101,26.69840576171875,26.5194873046875,26.94656005859375
102,26.82088134765625,26.71847412109375,26.74585693359375
103,27.19209716796875,27.18233154296875,26.8247021484375
104,27.8362646484375,27.73474609375,27.61318359375
105,28.69441162109375,28.2119970703125,28.7959033203125
106,29.39405517578125,28.3583935546875,29.785087890625
107,29.394296875,28.1169091796875,28.4446728515625
108,28.652763671875,27.5762841796875,27.85689697265625
109,27.765185546875,27.072490234375,27.51283447265625
110,27.115283203125,26.7479248046875,27.13292724609375
111,26.77588134765625,26.56123046875,26.7243505859375
112,26.6395458984375,26.3842724609375,26.54514892578125
113,26.6024658203125,26.37056640625,26.20825439453125
114,26.57763427734375,26.427041015625,25.97171142578125
115,26.6520654296875,26.5448583984375,26.0505615234375
116,26.83897705078125,26.8046533203125,26.36594970703125
117,27.094189453125,27.3042626953125,26.91788818359375
118,27.5227685546875,27.987021484375,27.46982421875
119,28.5137353515625,29.08688232421875,28.3586572265625
120,29.9174658203125,30.44572265625,29.74925048828125
121,31.03660400390625,31.52140625,30.4947216796875
122,31.64010009765625,31.906572265625,32.23654296875
123,31.5700634765625,31.57715087890625,32.4659228515625
124,30.94767578125,30.646083984375,30.73126220703125
125,30.00889892578125,29.4481884765625,28.7959033203125
126,29.13127197265625,28.339130859375,28.20812744140625
127,28.468427734375,27.52271240234375,27.36947265625
128,27.8483056640625,26.9351220703125,27.290625
129,27.2609521484375,26.651259765625,26.6813427734375
130,26.82661865234375,26.519755859375,26.6813427734375
131,26.49971923828125,26.33308837890625,26.02188720703125
132,26.33053466796875,26.2011083984375,25.87852783203125
133,26.220205078125,26.1056103515625,25.89286376953125
134,26.22437255859375,26.13337890625,26.1652490234375
135,26.365341796875,26.20312255859375,26.7100146484375
136,26.684453125,26.52261474609375,27.14726318359375
137,27.095576171875,26.92391357421875,27.76371337890625
138,27.49462158203125,27.285458984375,27.52716552734375
139,27.52005859375,27.43111328125,27.78521484375
140,26.99444580078125,27.20272705078125,27.78521484375
141,26.3822412109375,26.60733154296875,27.19027099609375
142,25.9982373046875,26.000595703125,25.67782470703125
143,25.76427490234375,25.66560546875,24.84633544921875
144,25.5628759765625,25.45208984375,24.66713623046875
145,25.3858154296875,25.2731640625,25.111552734375
146,25.29447265625,25.18732177734375,25.312255859375
147,25.33893798828125,25.199462890625,25.168896484375
148,25.4898828125,25.301533203125,25.419775390625
149,25.629521484375,25.47157470703125,25.95737548828125
150,25.8072900390625,25.86080322265625,26.02905517578125
151,26.0865234375,26.4943994140625,26.31577392578125
152,26.39990966796875,27.168671875,26.5021435546875
153,26.7511572265625,27.57501953125,27.376640625
154,27.22297607421875,27.80757568359375,28.2798095703125
155,27.85985107421875,28.17441650390625,28.46617431640625
156,28.562509765625,28.6239208984375,28.55218994140625
157,29.5925244140625,29.28590087890625,29.47686279296875
158,30.9476123046875,30.53534912109375,30.27251220703125
159,32.19229736328125,32.1929052734375,31.47673828125
160,32.41460693359375,33.14168701171875,32.73830322265625
161,31.10296142578125,32.3046337890625,33.59129638671875
162,29.11055419921875,29.80409912109375,31.86380859375
163,27.51100830078125,27.21447265625,27.97158447265625
164,26.57321044921875,25.795830078125,26.05772705078125
165,26.10626953125,25.3719482421875,25.362431640625
166,25.86684326171875,25.2489306640625,24.81766357421875
167,25.68758056640625,25.1993359375,24.73164794921875
168,25.6098974609375,25.272861328125,25.29792236328125
169,25.56905029296875,25.35667236328125,25.419775390625
170,25.60257568359375,25.48552734375,25.65632080078125
171,25.68672119140625,25.64916015625,25.65632080078125
172,25.8280712890625,25.85555419921875,25.85702392578125
173,25.9869775390625,26.1591162109375,26.48781005859375
174,26.274658203125,26.7472021484375,26.57382568359375
175,26.819462890625,27.5102685546875,27.30495849609375
176,27.5740625,28.0496728515625,27.57017578125
177,28.28006591796875,28.08029296875,28.33715087890625
178,28.5916259765625,27.6637744140625,28.90342529296875
179,28.344541015625,27.083125,28.03609619140625
180,27.67114990234375,26.51287841796875,27.16159912109375
181,27.05382080078125,26.16042724609375,26.7673583984375
182,26.71573974609375,25.97783447265625,26.22259033203125
183,26.483759765625,25.80534423828125,25.749501953125
184,26.18836669921875,25.69465576171875,25.570302734375
185,25.96332763671875,25.65229736328125,25.62764892578125
186,25.85880859375,25.6063037109375,25.749501953125
187,25.8137744140625,25.66598388671875,25.88569580078125
188,25.740732421875,25.699697265625,26.00038330078125
189,25.58539306640625,25.6979443359375,26.0147216796875
190,25.62419189453125,25.80918701171875,26.1795849609375
191,26.4506005859375,26.570263671875,26.89638427734375


==> figs/results/patches/Plane_190806_3402/lines_2.csv <==
x,single,multi,gt
0,36.258212890625,35.803251953125,35.57683349609375
1,36.355869140625,36.728896484375,35.24710205078125
2,37.05331298828125,37.8580712890625,36.9172509765625
3,37.8250244140625,38.599287109375,37.3186572265625
4,38.11980712890625,38.561611328125,36.89574462890625
5,37.92310302734375,37.45320556640625,38.974462890625
6,37.24042236328125,35.972109375,37.05343994140625
7,36.7698779296875,36.17090087890625,35.97823974609375
8,36.92552490234375,37.71907470703125,37.3544970703125
9,37.21198974609375,38.0147216796875,37.0606103515625
10,37.3983251953125,37.35458740234375,37.5193603515625
11,37.619833984375,37.35019775390625,37.6412158203125
12,37.6164501953125,37.86414794921875,37.26847900390625
13,37.33553466796875,37.49974609375,36.87424072265625
14,36.818408203125,36.44026611328125,36.97458984375
15,36.33948486328125,35.9678662109375,36.63769775390625
16,36.105546875,35.95534912109375,35.9280615234375
17,35.97143798828125,35.59516845703125,35.5696630859375
18,35.63324951171875,34.88871337890625,35.0894091796875
19,35.21236572265625,34.4855029296875,34.91737548828125
20,34.65932861328125,34.28134033203125,34.22207763671875
21,33.9605029296875,34.1519189453125,33.77766357421875
22,33.27518798828125,33.79684326171875,33.52678466796875
23,32.99419677734375,33.47271484375,33.2185595703125
24,32.97819580078125,33.10718994140625,32.9246728515625
25,33.02774658203125,32.83510986328125,32.8458251953125
26,33.04517578125,32.6349853515625,32.7526416015625
27,32.9464599609375,32.707197265625,32.72396484375
28,32.78640380859375,32.60905029296875,32.49458984375
29,32.60280029296875,32.17314697265625,32.41574462890625
30,32.31571533203125,31.64267822265625,31.93548828125
31,31.94547607421875,31.445654296875,31.73478515625
32,31.5822998046875,31.34,31.50541015625
33,31.37693359375,31.12851318359375,31.1900146484375
34,31.2291552734375,30.87847900390625,30.9463037109375
35,31.0336376953125,30.87789794921875,30.9032958984375
36,30.81055419921875,30.91396240234375,30.81727783203125
37,30.645888671875,30.78730712890625,30.7456005859375
38,30.5468994140625,30.56468994140625,30.50905517578125
39,30.47978759765625,30.467578125,30.5592333984375
40,30.45706298828125,30.39613525390625,30.35852783203125
41,30.45491455078125,30.3302978515625,30.50905517578125
42,30.450810546875,30.18749267578125,30.38719970703125
43,30.3913720703125,29.986240234375,30.100478515625
44,30.28472412109375,29.80468017578125,30.100478515625
45,30.17227294921875,29.78000732421875,30.07180908203125
46,30.0240478515625,29.83978515625,30.13632080078125
47,29.82996337890625,29.93252197265625,30.13632080078125
48,29.67595947265625,29.99267822265625,30.215166015625
49,29.60504150390625,30.0007275390625,30.258173828125
50,29.60995361328125,29.94281005859375,30.32268798828125
51,29.663388671875,29.89480224609375,30.26534423828125
52,29.75066650390625,29.837763671875,29.992958984375
53,29.83326904296875,29.84265625,29.992958984375
54,29.8444775390625,29.84268798828125,29.949951171875
55,29.75485107421875,29.82895263671875,29.942783203125
56,29.603095703125,29.7597119140625,29.77074951171875
57,29.4894189453125,29.70577880859375,29.613056640625
58,29.4091259765625,29.63553955078125,29.620224609375
59,29.35945068359375,29.59271240234375,29.613056640625
60,29.32203125,29.48518798828125,29.49836669921875
61,29.23406005859375,29.30527587890625,28.98227294921875
62,29.148232421875,29.093701171875,28.63821044921875
63,29.08671630859375,29.011162109375,28.7959033203125
64,29.068759765625,28.978916015625,28.7959033203125
65,29.076123046875,28.89912841796875,29.0539501953125
66,29.08261962890625,28.77399169921875,28.93209716796875
67,29.04434326171875,28.76216552734375,28.8747509765625
68,29.02780029296875,28.86531982421875,29.03961669921875
69,29.02783203125,29.0810009765625,29.11129638671875
70,29.03752197265625,29.265615234375,29.2331494140625
71,29.05695068359375,29.23681640625,28.98227294921875
72,29.04521240234375,28.99823486328125,28.70272216796875
73,29.008935546875,28.748447265625,28.3873291015625
74,28.98558837890625,28.61870361328125,28.49485107421875
75,28.98405029296875,28.6786376953125,28.51635009765625
76,29.0517724609375,28.831943359375,28.60953857421875
77,29.1451806640625,28.99365234375,28.7385595703125
78,29.234111328125,29.129052734375,29.0897900390625
79,29.3186279296875,29.313427734375,29.13280029296875
80,29.43242919921875,29.54279052734375,29.27615966796875
81,29.60555908203125,29.75077880859375,29.62739013671875
82,29.90311767578125,29.80363037109375,29.813759765625
83,30.028037109375,29.750888671875,29.885439453125
84,29.78030029296875,29.62856201171875,29.74925048828125
85,29.3885302734375,29.6254248046875,29.584384765625
86,29.14758056640625,29.70637451171875,29.44819091796875
87,29.05721923828125,29.7076025390625,29.18297607421875
88,29.0288818359375,29.527685546875,29.01811279296875
89,28.9153271484375,29.27390380859375,28.7959033203125
90,28.77344970703125,29.02914306640625,28.81024169921875
91,28.6884228515625,28.85828125,28.7743994140625
92,28.67063232421875,28.76911865234375,28.8747509765625
93,28.75582275390625,28.7170751953125,28.7743994140625
94,29.05730224609375,28.80722900390625,28.66687744140625
95,29.9543896484375,29.7023974609375,29.38367919921875
96,31.60772216796875,31.65603515625,31.770625
97,33.27390869140625,33.53135009765625,33.26873779296875
98,34.25120849609375,34.43178955078125,33.82067138671875
99,34.90531005859375,34.88140380859375,34.558974609375
100,35.38897216796875,35.218466796875,35.03206298828125
101,35.50418701171875,35.56787841796875,35.01772705078125
102,35.3270654296875,35.71277099609375,34.938876953125
103,35.16798828125,35.6619384765625,35.24710205078125
104,35.331416015625,35.49310302734375,35.2686083984375
105,35.74595947265625,35.7040380859375,35.5266552734375
106,36.510068359375,36.47944580078125,36.17894287109375
107,37.21809326171875,37.32328369140625,37.04627197265625
108,36.79669921875,37.1350341796875,36.76672119140625
109,34.325595703125,34.67614990234375,34.422783203125
110,29.90307861328125,30.16703369140625,30.028798828125
111,26.75004150390625,26.5021435546875,26.0505615234375
112,25.805244140625,25.46271484375,25.190400390625
113,25.53167724609375,25.445673828125,25.04703857421875
114,25.549072265625,25.79469970703125,25.8355224609375
115,25.54341064453125,25.98114013671875,25.99321533203125
116,25.51307861328125,25.7452783203125,25.434111328125
117,25.48035400390625,25.5143212890625,25.799677734375
118,25.5015771484375,25.38505126953125,25.65632080078125
119,25.52660888671875,25.396083984375,25.333759765625
120,25.58826904296875,25.45315673828125,25.326591796875
121,25.6131103515625,25.60173095703125,25.663486328125
122,25.608134765625,25.67267822265625,26.08639892578125
123,25.59703369140625,25.5792333984375,25.555966796875
124,25.58658935546875,25.4753369140625,25.520126953125
125,25.56055419921875,25.53687255859375,25.763837890625
126,25.55093505859375,25.768623046875,25.563134765625
127,25.5508203125,25.89859619140625,25.67782470703125
128,25.57949462890625,25.81832275390625,26.10790283203125
129,25.6050732421875,25.77234619140625,25.67782470703125
130,25.6098828125,25.85468505859375,25.735166015625
131,25.60311279296875,25.97649658203125,25.69932861328125
132,25.623134765625,26.02177001953125,26.02188720703125
133,25.70556396484375,26.07211669921875,26.07206298828125
134,25.816884765625,26.19745361328125,26.51647705078125
135,25.94743408203125,26.3471630859375,26.3301123046875
136,26.08379638671875,26.43089599609375,26.2440966796875
137,26.22572509765625,26.47758056640625,26.31577392578125
138,26.373095703125,26.5041552734375,26.4806396484375
139,26.469150390625,26.58472900390625,26.6239990234375
140,26.54983154296875,26.77062255859375,26.7888623046875
141,26.63468017578125,26.968388671875,27.21177490234375
142,26.7526806640625,27.06557861328125,27.0827490234375
143,26.865751953125,27.119755859375,27.13292724609375
144,27.0243505859375,27.1563427734375,26.91072265625
145,27.2276318359375,27.12780029296875,27.27628662109375
146,27.58590087890625,27.07381591796875,27.39097412109375
147,27.97781494140625,27.2120751953125,27.97875
148,28.164248046875,27.71263427734375,28.0719384765625
149,27.92570068359375,27.91556884765625,28.05760009765625
150,27.49003662109375,27.37766845703125,27.48416015625
151,27.11212890625,26.8094970703125,26.5308154296875
152,27.0029052734375,26.63969482421875,26.5379833984375
153,26.9869775390625,26.833583984375,26.75302490234375
154,26.964716796875,27.28959716796875,26.8748779296875
155,26.854521484375,27.3017041015625,26.4161279296875
156,26.682509765625,26.559306640625,26.31577392578125
157,26.49200927734375,25.96451904296875,25.87135986328125
158,26.341171875,25.76385009765625,25.598974609375
159,26.2530029296875,25.8240234375,25.763837890625
160,26.191708984375,26.09740234375,26.00038330078125
161,26.149228515625,26.45255859375,26.70284912109375
162,26.085615234375,26.495693359375,26.5809912109375
163,26.00162841796875,26.164091796875,25.90719970703125
164,25.89852294921875,25.7318994140625,25.455615234375
165,25.80624755859375,25.498154296875,25.462783203125
166,25.766181640625,25.53751220703125,25.441279296875
167,25.776103515625,25.77093505859375,25.548798828125
168,25.769189453125,25.86745849609375,25.72800048828125
169,25.8106884765625,25.7400634765625,25.620478515625
170,25.8544091796875,25.4690185546875,25.52729736328125
171,25.8966650390625,25.303583984375,25.441279296875
172,25.9599951171875,25.4721728515625,25.520126953125
173,25.96850830078125,25.7413623046875,25.84268798828125
174,25.9482666015625,25.718076171875,25.95737548828125
175,25.9112353515625,25.68999267578125,26.22976318359375
176,25.85309326171875,25.87958984375,26.0147216796875
177,25.79589111328125,26.07914306640625,25.82118408203125
178,25.77583984375,26.12518798828125,26.00755126953125
179,25.7605126953125,26.095654296875,26.43046142578125
180,25.78455078125,26.07378662109375,26.54514892578125
181,25.79640380859375,26.04680419921875,26.10073486328125
182,25.796787109375,25.94420166015625,26.1939208984375
183,25.78245849609375,25.86478759765625,25.9645458984375
184,25.81885986328125,25.82133056640625,25.9645458984375
185,25.923857421875,25.8427197265625,25.82835205078125
186,26.07888916015625,25.89669677734375,25.72800048828125
187,26.1966943359375,26.02518310546875,26.1294091796875
188,26.25071044921875,26.1037353515625,26.3802880859375
189,26.2363623046875,26.116689453125,26.37312255859375
190,26.19622314453125,26.11226806640625,26.5308154296875
191,26.19920654296875,26.20336669921875,26.2369287109375


==> figs/results/patches/Plane_190806_3402/lines_4.csv <==
x,single,multi,gt
0,36.5602490234375,36.65511962890625,35.57683349609375
1,36.64175537109375,36.460048828125,35.24710205078125
2,36.741689453125,36.204345703125,36.9172509765625
3,36.86640869140625,36.0048193359375,37.3186572265625
4,36.74955322265625,35.881865234375,36.89574462890625
5,36.5024755859375,35.68949462890625,38.974462890625
6,36.48260009765625,35.6107958984375,37.05343994140625
7,36.3883154296875,35.65047119140625,35.97823974609375
8,36.2343994140625,35.76618408203125,37.3544970703125
9,36.190263671875,35.89445068359375,37.0606103515625
10,36.3579248046875,36.0886865234375,37.5193603515625
11,36.51267578125,36.25099609375,37.6412158203125
12,36.5906494140625,36.120712890625,37.26847900390625
13,36.44746337890625,35.8910498046875,36.87424072265625
14,36.1820947265625,35.77465087890625,36.97458984375
15,35.83435302734375,35.659697265625,36.63769775390625
16,35.49437744140625,35.37326171875,35.9280615234375
17,35.1337158203125,35.0885400390625,35.5696630859375
18,34.7759912109375,34.86099609375,35.0894091796875
19,34.4254248046875,34.59160400390625,34.91737548828125
20,34.119306640625,34.20347412109375,34.22207763671875
21,33.89548828125,33.848349609375,33.77766357421875
22,33.85140380859375,33.65142578125,33.52678466796875
23,33.92126220703125,33.52959716796875,33.2185595703125
24,33.87791259765625,33.35551513671875,32.9246728515625
25,33.58167236328125,33.10739990234375,32.8458251953125
26,33.143603515625,32.9503271484375,32.7526416015625
27,32.59852294921875,32.839228515625,32.72396484375
28,32.01968994140625,32.68531494140625,32.49458984375
29,31.52614013671875,32.43733642578125,32.41574462890625
30,31.2082275390625,32.22090087890625,31.93548828125
31,31.05107177734375,31.97461669921875,31.73478515625
32,30.94260009765625,31.66477783203125,31.50541015625
33,30.80937255859375,31.34006591796875,31.1900146484375
34,30.68531005859375,31.130107421875,30.9463037109375
35,30.55569580078125,30.94422607421875,30.9032958984375
36,30.45450927734375,30.7779833984375,30.81727783203125
37,30.4049853515625,30.62656005859375,30.7456005859375
38,30.39457275390625,30.51884033203125,30.50905517578125
39,30.3572119140625,30.3908837890625,30.5592333984375
40,30.29744140625,30.2497509765625,30.35852783203125
41,30.21602783203125,30.103837890625,30.50905517578125
42,30.0873583984375,29.98129150390625,30.38719970703125
43,29.91403076171875,29.83993408203125,30.100478515625
44,29.75250732421875,29.72292236328125,30.100478515625
45,29.65485595703125,29.6699755859375,30.07180908203125
46,29.61468994140625,29.669111328125,30.13632080078125
47,29.60768798828125,29.67888671875,30.13632080078125
48,29.63587158203125,29.7497509765625,30.215166015625
49,29.6628125,29.850400390625,30.258173828125
50,29.64262451171875,29.91730224609375,30.32268798828125
51,29.57753662109375,29.8976123046875,30.26534423828125
52,29.527724609375,29.82050048828125,29.992958984375
53,29.5194873046875,29.72085693359375,29.992958984375
54,29.514453125,29.62886962890625,29.949951171875
55,29.51523681640625,29.48544677734375,29.942783203125
56,29.52402099609375,29.33842529296875,29.77074951171875
57,29.52294921875,29.23278076171875,29.613056640625
58,29.48202392578125,29.14832275390625,29.620224609375
59,29.42626220703125,29.0273193359375,29.613056640625
60,29.37431640625,28.91745849609375,29.49836669921875
61,29.331259765625,28.84343994140625,28.98227294921875
62,29.2812255859375,28.777646484375,28.63821044921875
63,29.25659912109375,28.69281005859375,28.7959033203125
64,29.27051513671875,28.64191162109375,28.7959033203125
65,29.29219482421875,28.65731201171875,29.0539501953125
66,29.248037109375,28.70899169921875,28.93209716796875
67,29.17282470703125,28.785380859375,28.8747509765625
68,29.07116455078125,28.8578564453125,29.03961669921875
69,28.98353759765625,28.86394775390625,29.11129638671875
70,28.90577880859375,28.74384765625,29.2331494140625
71,28.85344970703125,28.53253662109375,28.98227294921875
72,28.87656005859375,28.32359130859375,28.70272216796875
73,28.95944580078125,28.2072900390625,28.3873291015625
74,29.03972412109375,28.19285888671875,28.49485107421875
75,29.11041015625,28.296416015625,28.51635009765625
76,29.17056884765625,28.5463623046875,28.60953857421875
77,29.23458984375,28.87656005859375,28.7385595703125
78,29.288310546875,29.13149169921875,29.0897900390625
79,29.31546630859375,29.2740087890625,29.13280029296875
80,29.34989990234375,29.36800537109375,29.27615966796875
81,29.404111328125,29.45465087890625,29.62739013671875
82,29.45081787109375,29.524677734375,29.813759765625
83,29.49577880859375,29.53176513671875,29.885439453125
84,29.52167724609375,29.502666015625,29.74925048828125
85,29.52477294921875,29.44466552734375,29.584384765625
86,29.5047509765625,29.35924072265625,29.44819091796875
87,29.4127685546875,29.21056640625,29.18297607421875
88,29.26145263671875,29.01693115234375,29.01811279296875
89,29.14625244140625,28.82816650390625,28.7959033203125
90,29.067470703125,28.713603515625,28.81024169921875
91,28.87181884765625,28.60698974609375,28.7743994140625
92,28.68319091796875,28.63802734375,28.8747509765625
93,28.710888671875,28.89593994140625,28.7743994140625
94,29.21083984375,29.50046630859375,28.66687744140625
95,30.36668701171875,30.412783203125,29.38367919921875
96,32.1807373046875,31.635146484375,31.770625
97,33.70741943359375,32.93260986328125,33.26873779296875
98,34.5054443359375,33.9306591796875,33.82067138671875
99,34.75396484375,34.50692138671875,34.558974609375
100,34.7683837890625,34.85927734375,35.03206298828125
101,34.77538818359375,35.09686279296875,35.01772705078125
102,34.870908203125,35.34382568359375,34.938876953125
103,35.13640625,35.63206787109375,35.24710205078125
104,35.49224365234375,35.93074951171875,35.2686083984375
105,35.86679931640625,36.284072265625,35.5266552734375
106,36.185146484375,36.6302490234375,36.17894287109375
107,36.31616455078125,36.76242919921875,37.04627197265625
108,35.27138671875,35.70003662109375,36.76672119140625
109,32.548349609375,32.72972412109375,34.422783203125
110,29.08038818359375,29.0011083984375,30.028798828125
111,26.70846923828125,26.673876953125,26.0505615234375
112,25.81889892578125,25.99574462890625,25.190400390625
113,25.585556640625,25.8657568359375,25.04703857421875
114,25.4053955078125,25.69413330078125,25.8355224609375
115,25.38408935546875,25.71167724609375,25.99321533203125
116,25.4929248046875,25.9224462890625,25.434111328125
117,25.59791259765625,26.03303955078125,25.799677734375
118,25.57656005859375,25.94624755859375,25.65632080078125
119,25.51510986328125,25.897685546875,25.333759765625
120,25.4673779296875,25.898701171875,25.326591796875
121,25.44711669921875,25.8767578125,25.663486328125
122,25.442314453125,25.83892578125,26.08639892578125
123,25.4827978515625,25.8264306640625,25.555966796875
124,25.52037353515625,25.85901611328125,25.520126953125
125,25.54857421875,25.8943701171875,25.763837890625
126,25.55657958984375,25.915068359375,25.563134765625
127,25.54140869140625,25.9201025390625,25.67782470703125
128,25.5294775390625,25.9288671875,26.10790283203125
129,25.540302734375,25.91059326171875,25.67782470703125
130,25.56602294921875,25.90796142578125,25.735166015625
131,25.60727783203125,25.9361962890625,25.69932861328125
132,25.658369140625,25.963955078125,26.02188720703125
133,25.698310546875,26.00251953125,26.07206298828125
134,25.736494140625,26.08404052734375,26.51647705078125
135,25.779541015625,26.19208984375,26.3301123046875
136,25.83131591796875,26.3223193359375,26.2440966796875
137,25.89005859375,26.507548828125,26.31577392578125
138,25.94812744140625,26.6708056640625,26.4806396484375
139,26.01569580078125,26.71506591796875,26.6239990234375
140,26.09910888671875,26.6969873046875,26.7888623046875
141,26.188173828125,26.715126953125,27.21177490234375
142,26.29390380859375,26.80486328125,27.0827490234375
143,26.42807861328125,26.972080078125,27.13292724609375
144,26.5796533203125,27.1952783203125,26.91072265625
145,26.718251953125,27.41884033203125,27.27628662109375
146,26.829130859375,27.5328759765625,27.39097412109375
147,26.89582763671875,27.421650390625,27.97875
148,26.91770263671875,27.19937255859375,28.0719384765625
149,26.9155810546875,27.03388671875,28.05760009765625
150,26.925458984375,26.9179443359375,27.48416015625
151,26.9441162109375,26.8004541015625,26.5308154296875
152,26.962470703125,26.710615234375,26.5379833984375
153,26.96624267578125,26.654775390625,26.75302490234375
154,26.924345703125,26.5665869140625,26.8748779296875
155,26.81528076171875,26.404951171875,26.4161279296875
156,26.67902587890625,26.24376953125,26.31577392578125
157,26.564599609375,26.11301025390625,25.87135986328125
158,26.4350341796875,26.020595703125,25.598974609375
159,26.301162109375,25.92970947265625,25.763837890625
160,26.19205078125,25.8632568359375,26.00038330078125
161,26.09961669921875,25.827939453125,26.70284912109375
162,25.98954345703125,25.79839599609375,26.5809912109375
163,25.8845166015625,25.73110107421875,25.90719970703125
164,25.807294921875,25.65627197265625,25.455615234375
165,25.75564208984375,25.607197265625,25.462783203125
166,25.71200927734375,25.6037255859375,25.441279296875
167,25.68214111328125,25.61400146484375,25.548798828125
168,25.6752978515625,25.6162744140625,25.72800048828125
169,25.6767724609375,25.65343994140625,25.620478515625
170,25.69895751953125,25.7153662109375,25.52729736328125
171,25.719169921875,25.78438232421875,25.441279296875
172,25.72393798828125,25.8944287109375,25.520126953125
173,25.73958740234375,26.05173583984375,25.84268798828125
174,25.75753662109375,26.191552734375,25.95737548828125
175,25.77027099609375,26.26616455078125,26.22976318359375
176,25.78629638671875,26.308720703125,26.0147216796875
177,25.8067041015625,26.32681884765625,25.82118408203125
178,25.83062255859375,26.308486328125,26.00755126953125
179,25.8640087890625,26.26068115234375,26.43046142578125
180,25.89740234375,26.18823486328125,26.54514892578125
181,25.9158447265625,26.1265771484375,26.10073486328125
182,25.902919921875,26.08371337890625,26.1939208984375
183,25.90486328125,26.0845703125,25.9645458984375
184,25.9156591796875,26.08968994140625,25.9645458984375
185,25.9405615234375,26.1017236328125,25.82835205078125
186,25.98501953125,26.1428662109375,25.72800048828125
187,26.02572265625,26.23706298828125,26.1294091796875
188,26.04357666015625,26.339755859375,26.3802880859375
189,26.06444091796875,26.451904296875,26.37312255859375
190,26.08500732421875,26.55615966796875,26.5308154296875
191,26.110732421875,26.63944091796875,26.2369287109375


==> figs/results/patches/Tzora735/lines_2.csv <==
x,single,multi,gt
0,34.79574462890625,35.12926025390625,34.58764892578125
1,34.99816162109375,36.6726025390625,35.53382568359375
2,31.23939453125,32.19066650390625,29.835263671875
3,26.4265771484375,25.25201171875,24.80332763671875
4,24.1661083984375,22.89639892578125,23.24787109375
5,26.237255859375,25.3832421875,24.65280029296875
6,31.47747802734375,31.420546875,29.433857421875
7,35.49233154296875,36.53007080078125,34.78118408203125
8,35.85340087890625,36.4052587890625,34.77401611328125
9,32.69447265625,31.3685498046875,32.229375
10,27.92212890625,26.30851318359375,29.720576171875
11,24.64513671875,23.616982421875,24.55961669921875
12,25.18827880859375,24.25044189453125,25.269248046875
13,29.99442138671875,29.76609619140625,31.1900146484375
14,35.1517626953125,36.68799072265625,35.47647705078125
15,36.84196044921875,39.51086669921875,37.56236572265625
16,34.897626953125,37.65444580078125,36.78105712890625
17,30.00981201171875,30.92645263671875,28.89625732421875
18,25.56634765625,24.4152783203125,23.94316650390625
19,24.54943359375,23.7783447265625,24.0865283203125
20,27.78757080078125,27.615654296875,25.9502099609375
21,33.17111328125,34.09383544921875,30.9821435546875
22,36.20861328125,37.6252978515625,35.21843505859375
23,35.69104736328125,36.57811279296875,33.54828857421875
24,33.41259033203125,33.6011474609375,32.72396484375
25,31.0575,30.58925048828125,28.90342529296875
26,31.74702392578125,31.75004150390625,31.0609912109375
27,35.78445068359375,35.95830078125,36.66636474609375
28,38.05770263671875,36.95218505859375,37.0319384765625
29,37.35253662109375,36.79002197265625,37.6197119140625
30,34.96183349609375,35.530751953125,36.10726318359375
31,30.82905029296875,31.91910400390625,32.3440625
32,25.98625732421875,26.625478515625,28.07910400390625
33,23.47970947265625,23.22826171875,24.925185546875
34,24.45983642578125,24.16269775390625,25.799677734375
35,28.51119384765625,29.0186474609375,28.5091845703125
36,34.09864990234375,34.67819580078125,33.2759033203125
37,36.90700927734375,37.55646484375,37.3544970703125
38,35.3469091796875,36.49491455078125,36.73804931640625
39,30.37804443359375,31.062373046875,31.913984375
40,25.7657177734375,25.4714501953125,26.2440966796875
41,24.96369873046875,24.474345703125,25.090048828125
42,28.8140478515625,28.1850439453125,28.72422607421875
43,34.49016357421875,34.2572119140625,34.824189453125
44,37.16728759765625,37.5142529296875,37.4405126953125
45,36.24731201171875,36.52041015625,35.2614404296875
46,32.56267578125,31.89022216796875,31.1326708984375
47,27.44427490234375,25.96040283203125,27.8712353515625
48,24.372890625,23.351416015625,24.04352294921875
49,25.3352880859375,24.8374658203125,25.125888671875
50,29.93965087890625,28.82839111328125,29.885439453125
51,35.58007568359375,33.63879150390625,34.7955224609375
52,38.287998046875,36.61512451171875,37.2613134765625
53,37.57600341796875,37.235576171875,38.0139501953125
54,34.0769287109375,35.2093994140625,34.80268798828125
55,28.60132080078125,28.4388916015625,28.0719384765625
56,26.95739990234375,25.58296875,26.98239990234375
57,31.7391943359375,31.040400390625,33.0752001953125
58,37.31970703125,37.4975927734375,37.7917431640625
59,38.50169921875,39.25195068359375,38.52287841796875
60,36.47371337890625,37.5438037109375,36.78105712890625
61,32.7570751953125,33.21646240234375,31.28320068359375
62,28.883388671875,28.23149658203125,26.7386865234375
63,25.83823974609375,24.51136962890625,24.85350341796875
64,25.897275390625,24.97261474609375,26.40178955078125
65,29.85969970703125,29.62993408203125,30.50188720703125
66,34.83117431640625,35.27909423828125,35.8133740234375
67,37.977099609375,38.888662109375,38.666240234375
68,37.3789990234375,38.4721240234375,38.444033203125
69,32.084560546875,32.4697412109375,31.1326708984375
70,25.9668505859375,25.20521484375,25.42694580078125
71,25.2310546875,23.72672119140625,26.0362255859375
72,29.92568359375,27.446796875,30.4302099609375
73,36.434970703125,34.299423828125,36.10009765625
74,39.3137841796875,39.0636962890625,38.945791015625
75,36.542333984375,38.1978759765625,35.99974365234375
76,29.82942138671875,32.2525341796875,30.41587158203125
77,24.930771484375,25.53694091796875,25.104384765625
78,23.80436767578125,22.753037109375,23.54176025390625
79,26.0322265625,23.95271484375,26.4806396484375
80,31.19593505859375,29.554375,31.05382568359375
81,36.612470703125,36.52139892578125,36.60185546875
82,39.06292236328125,39.65816650390625,39.41171142578125
83,37.892890625,39.25200927734375,38.666240234375
84,33.11703369140625,35.225634765625,34.272255859375
85,27.05578369140625,27.44478515625,27.39814453125
86,25.29490234375,24.328828125,25.233408203125
87,29.17448974609375,28.0986474609375,28.48767822265625
88,34.7938720703125,34.999296875,34.243583984375
89,37.55827392578125,38.61457275390625,37.4620166015625
90,36.02759765625,37.37328369140625,35.7488623046875
91,30.83007568359375,32.37680908203125,31.0108154296875
92,25.4809375,27.066650390625,25.97171142578125
93,23.3587744140625,23.7535009765625,24.44492919921875
94,24.60872802734375,24.1805029296875,24.961025390625
95,29.86278076171875,28.93891845703125,29.85676513671875
96,36.13843994140625,35.55716796875,36.02841552734375
97,38.41144775390625,38.99308837890625,38.773759765625
98,35.86918701171875,36.749013671875,35.94239990234375
99,30.0834619140625,30.30022216796875,29.670400390625
100,25.310400390625,25.365244140625,26.4232958984375
101,24.87677001953125,25.70341552734375,27.376640625
102,30.49857177734375,31.47253662109375,30.6309130859375
103,37.04824951171875,36.18339599609375,35.1754248046875
104,38.97640380859375,37.44649658203125,38.41535888671875
105,36.38897705078125,36.19535888671875,37.4405126953125
106,30.1977587890625,31.66509033203125,32.48025634765625
107,25.0330322265625,26.01833251953125,25.49862548828125
108,23.3684423828125,23.2920458984375,23.20486328125
109,24.671083984375,24.13752685546875,25.183232421875
110,29.2530712890625,28.76375,30.9893115234375
111,34.9437744140625,34.8977978515625,36.22195068359375
112,37.12626220703125,37.85644775390625,37.6698876953125
113,33.38218505859375,34.713935546875,33.2543994140625
114,27.10319580078125,27.7822412109375,27.36230224609375
115,23.7206591796875,23.36678466796875,23.89299072265625
116,23.60971923828125,22.4043701171875,23.66361572265625
117,26.68625,24.42453369140625,25.89286376953125
118,32.3038134765625,30.53687255859375,31.26169677734375
119,36.1524755859375,36.320751953125,36.42982421875
120,35.56232177734375,35.70852783203125,35.2399365234375
121,31.01354736328125,30.507412109375,31.05382568359375
122,25.786259765625,25.37836181640625,25.81401611328125
123,23.68504150390625,23.48234130859375,24.2083837890625
124,26.0839501953125,26.37580322265625,25.88569580078125
125,31.94532470703125,32.24482177734375,31.54841552734375
126,36.33734619140625,36.45330078125,36.46566162109375
127,37.6334619140625,38.61228759765625,38.61606201171875
128,36.452412109375,38.555703125,37.04627197265625
129,32.46170654296875,34.78859619140625,34.050048828125
130,27.04628662109375,27.31510986328125,27.39097412109375
131,24.859716796875,23.9066064453125,24.17254638671875
132,28.168740234375,26.3137744140625,26.6526708984375
133,34.258251953125,32.44184326171875,33.3404150390625
134,38.04403076171875,37.5938134765625,37.91360107421875
135,38.74705078125,39.6129345703125,38.924287109375
136,36.93475830078125,37.909228515625,36.53017578125
137,32.8327783203125,32.7381005859375,31.0108154296875
138,28.27689697265625,27.09944580078125,27.36947265625
139,27.5922021484375,26.40771484375,26.43763427734375
140,32.18989013671875,31.14852783203125,31.51257568359375
141,37.28635986328125,36.2881591796875,36.34380859375
142,39.51644775390625,38.84677734375,38.666240234375
143,39.043046875,39.06372802734375,38.909951171875
144,36.1238525390625,36.70336181640625,34.40844970703125
145,30.942412109375,31.19222900390625,31.22585693359375
146,26.63410400390625,27.01432861328125,28.3013134765625
147,27.18923095703125,27.992119140625,27.35513671875
148,31.535185546875,31.528984375,29.949951171875
149,34.65988037109375,33.98922607421875,34.537470703125
150,34.5031884765625,34.29982421875,35.1969287109375
151,32.23557861328125,32.7158837890625,30.8961279296875
152,29.38049072265625,30.05891357421875,28.5306884765625
153,27.08445068359375,27.36968505859375,28.29414306640625
154,27.2197216796875,27.2611181640625,30.308349609375
155,30.65323486328125,30.37782470703125,31.13984130859375
156,35.269853515625,34.48004638671875,34.673662109375
157,37.670009765625,37.231396484375,38.021123046875
158,36.13981201171875,36.96269775390625,37.5910400390625
159,31.2591162109375,32.19452392578125,31.1326708984375
160,26.11654052734375,25.85303466796875,25.61331298828125
161,24.377392578125,23.45882568359375,24.68864013671875
162,27.2365380859375,27.1140625,27.19744140625
163,33.19777099609375,33.46401611328125,32.74547119140625
164,37.297041015625,36.86581787109375,37.38316650390625
165,38.04012451171875,38.346669921875,38.107138671875
166,35.6664599609375,37.1447216796875,36.35814453125
167,31.10219970703125,31.28279296875,33.14687744140625
168,28.0110595703125,26.542822265625,28.1866259765625
169,29.715537109375,29.0091943359375,29.390849609375
170,33.99119140625,35.06754638671875,34.10739013671875
171,36.4187841796875,37.96768798828125,36.89574462890625
172,36.9209130859375,38.16321533203125,37.6053759765625
173,35.51363525390625,35.62797607421875,34.22925048828125
174,31.975048828125,31.03231201171875,28.5450244140625
175,28.07377197265625,27.38181640625,26.7601904296875
176,26.511767578125,26.34245849609375,26.00755126953125
177,28.89129150390625,27.66843017578125,27.89990234375
178,33.533515625,30.80600341796875,34.272255859375
179,37.202265625,34.7684375,36.8312353515625
180,37.7624560546875,37.21015625,37.0964501953125
181,34.6822802734375,35.0150537109375,36.049921875
182,29.39503662109375,28.19481201171875,30.81727783203125
183,25.91176025390625,24.83770263671875,25.26207763671875
184,27.551533203125,27.95700927734375,27.04691162109375
185,33.88808349609375,35.21206298828125,34.72384033203125
186,38.945234375,39.43386474609375,39.46905517578125
187,39.15818359375,39.85852783203125,39.7629443359375
188,35.41447265625,36.40171875,36.393984375
189,30.28955078125,29.66247802734375,30.29401611328125
190,27.3405908203125,25.45097412109375,25.69216064453125
191,28.57121337890625,27.53865234375,29.86393798828125


==> figs/results/patches/Tzora735/lines_4.csv <==
x,single,multi,gt
0,35.2604150390625,34.73386474609375,34.58764892578125
1,36.120361328125,34.87988525390625,35.53382568359375
2,32.7579833984375,30.8934716796875,29.835263671875
3,27.19499267578125,25.77311279296875,24.80332763671875
4,23.77562255859375,23.53891357421875,23.24787109375
5,24.8989697265625,25.52404296875,24.65280029296875
6,29.827451171875,30.692451171875,29.433857421875
7,35.03389892578125,35.70737548828125,34.78118408203125
8,36.6869677734375,37.02124755859375,34.77401611328125
9,34.211201171875,34.18691162109375,32.229375
10,28.82775390625,28.80300048828125,29.720576171875
11,24.46418701171875,24.51016845703125,24.55961669921875
12,24.31402099609375,24.28583251953125,25.269248046875
13,28.65712158203125,28.381865234375,31.1900146484375
14,34.45355224609375,33.981513671875,35.47647705078125
15,37.807412109375,37.23367431640625,37.56236572265625
16,37.0628662109375,36.3915869140625,36.78105712890625
17,32.41134765625,31.81119140625,28.89625732421875
18,26.73771484375,26.452529296875,23.94316650390625
19,24.15203125,24.25909912109375,24.0865283203125
20,25.9638232421875,26.3187939453125,25.9502099609375
21,30.73532470703125,31.15797607421875,30.9821435546875
22,35.21097412109375,35.3934716796875,35.21843505859375
23,36.928271484375,36.713935546875,33.54828857421875
24,35.60115966796875,35.077607421875,32.72396484375
25,31.89102783203125,31.409873046875,28.90342529296875
26,28.3107275390625,28.673759765625,31.0609912109375
27,28.30567138671875,29.7811962890625,36.66636474609375
28,32.1533837890625,33.70664794921875,37.0319384765625
29,36.10148681640625,36.6753759765625,37.6197119140625
30,37.000048828125,36.4065478515625,36.10726318359375
31,34.50555908203125,32.90904052734375,32.3440625
32,29.287119140625,27.8403662109375,28.07910400390625
33,24.86875,24.24689453125,24.925185546875
34,24.26821533203125,23.8225146484375,25.799677734375
35,27.76092529296875,27.20060302734375,28.5091845703125
36,33.239248046875,32.9944384765625,33.2759033203125
37,37.019853515625,36.98074951171875,37.3544970703125
38,36.8910009765625,36.60523681640625,36.73804931640625
39,32.73649658203125,32.2597412109375,31.913984375
40,27.17744384765625,26.667548828125,26.2440966796875
41,24.56110107421875,24.1173291015625,25.090048828125
42,26.96703857421875,26.28986572265625,28.72422607421875
43,32.7216650390625,31.6896728515625,34.824189453125
44,37.1423876953125,36.3908251953125,37.4405126953125
45,37.68854736328125,37.35964599609375,35.2614404296875
46,34.2203125,34.1021728515625,31.1326708984375
47,28.27122802734375,28.41167724609375,27.8712353515625
48,24.08101318359375,24.56277099609375,24.04352294921875
49,24.26765380859375,25.07494140625,25.125888671875
50,28.65264892578125,29.522333984375,29.885439453125
51,34.4090869140625,34.90203369140625,34.7955224609375
52,37.6515869140625,37.6199365234375,37.2613134765625
53,37.17910400390625,36.83052734375,38.0139501953125
54,32.8083740234375,32.57445068359375,34.80268798828125
55,27.3419775390625,27.03195556640625,28.0719384765625
56,25.52921875,25.682978515625,26.98239990234375
57,29.17389404296875,30.5369775390625,33.0752001953125
58,34.9480615234375,36.46292236328125,37.7917431640625
59,38.2433154296875,39.16598388671875,38.52287841796875
60,37.88612548828125,38.474658203125,36.78105712890625
61,34.13152099609375,34.74639892578125,31.28320068359375
62,28.341025390625,29.179013671875,26.7386865234375
63,24.94870361328125,25.722626953125,24.85350341796875
64,26.4576904296875,28.143486328125,26.40178955078125
65,31.5247412109375,34.04048828125,30.50188720703125
66,36.3471533203125,38.149521484375,35.8133740234375
67,38.2650634765625,38.76290283203125,38.666240234375
68,36.49848388671875,36.16828369140625,38.444033203125
69,31.3050244140625,31.14488525390625,31.1326708984375
70,26.284580078125,26.86649169921875,25.42694580078125
71,25.75245849609375,26.9334716796875,26.0362255859375
72,30.029814453125,31.721884765625,30.4302099609375
73,35.52862548828125,36.9470849609375,36.10009765625
74,37.997666015625,38.52387451171875,38.945791015625
75,36.54833984375,36.12575927734375,35.99974365234375
76,31.62365234375,30.6464306640625,30.41587158203125
77,26.0153173828125,25.54755615234375,25.104384765625
78,23.55754638671875,23.78437255859375,23.54176025390625
79,25.49098388671875,25.60488525390625,26.4806396484375
80,31.193193359375,31.09735107421875,31.05382568359375
81,37.1236376953125,36.913251953125,36.60185546875
82,39.496435546875,39.4356591796875,39.41171142578125
83,38.15832763671875,38.23805419921875,38.666240234375
84,33.01102294921875,33.15374755859375,34.272255859375
85,27.16044677734375,27.0773974609375,27.39814453125
86,25.8448046875,25.49958740234375,25.233408203125
87,30.04985107421875,29.52117919921875,28.48767822265625
88,35.45417724609375,35.08780029296875,34.243583984375
89,37.78447265625,37.81462158203125,37.4620166015625
90,36.14550048828125,36.497373046875,35.7488623046875
91,30.97782470703125,31.784736328125,31.0108154296875
92,25.65675048828125,26.4904443359375,25.97171142578125
93,23.312900390625,24.011767578125,24.44492919921875
94,24.799853515625,25.3162646484375,24.961025390625
95,30.1062060546875,30.3623583984375,29.85676513671875
96,35.8940087890625,36.08967529296875,36.02841552734375
97,38.728798828125,38.83777587890625,38.773759765625
98,37.93848388671875,37.49093505859375,35.94239990234375
99,33.334365234375,32.45718994140625,29.670400390625
100,27.7394384765625,27.135341796875,26.4232958984375
101,26.14431396484375,26.34925537109375,27.376640625
102,29.92216796875,30.852275390625,30.6309130859375
103,35.5234375,36.35053466796875,35.1754248046875
104,38.17624267578125,38.739609375,38.41535888671875
105,36.95263671875,37.0472509765625,37.4405126953125
106,31.9394287109375,31.8606396484375,32.48025634765625
107,25.94391357421875,26.07538818359375,25.49862548828125
108,23.2165673828125,23.5854150390625,23.20486328125
109,24.7765087890625,25.36388427734375,25.183232421875
110,29.82152587890625,30.4033349609375,30.9893115234375
111,35.61108642578125,35.9491748046875,36.22195068359375
112,37.79664306640625,37.85447265625,37.6698876953125
113,35.17926025390625,35.034453125,33.2543994140625
114,29.214521484375,29.1739208984375,27.36230224609375
115,24.30397705078125,24.39330322265625,23.89299072265625
116,23.41865966796875,23.46566162109375,23.66361572265625
117,26.76647705078125,26.4927099609375,25.89286376953125
118,32.29129150390625,31.87387451171875,31.26169677734375
119,36.02091552734375,35.91480712890625,36.42982421875
120,35.19083984375,35.6896533203125,35.2399365234375
121,30.21597900390625,31.40192138671875,31.05382568359375
122,24.978994140625,26.1609619140625,25.81401611328125
123,22.99718017578125,23.56997314453125,24.2083837890625
124,24.95550537109375,25.13259765625,25.88569580078125
125,30.418994140625,30.5489208984375,31.54841552734375
126,35.82398681640625,36.104111328125,36.46566162109375
127,37.73467529296875,38.10343505859375,38.61606201171875
128,35.449189453125,35.662412109375,37.04627197265625
129,29.82257080078125,30.0382373046875,34.050048828125
130,24.93953369140625,25.01453857421875,27.39097412109375
131,24.33030029296875,23.9318212890625,24.17254638671875
132,28.11398193359375,27.50563720703125,26.6526708984375
133,33.68443115234375,33.07718017578125,33.3404150390625
134,37.30578369140625,36.97376220703125,37.91360107421875
135,37.949091796875,38.00353759765625,38.924287109375
136,35.91737548828125,35.9442529296875,36.53017578125
137,31.6534130859375,31.31191650390625,31.0108154296875
138,28.45042724609375,27.99098388671875,27.36947265625
139,30.1462255859375,29.54313720703125,26.43763427734375
140,35.12706298828125,34.18794921875,31.51257568359375
141,38.64262451171875,37.74658447265625,36.34380859375
142,39.5419189453125,38.46948486328125,38.666240234375
143,38.353095703125,36.26304931640625,38.909951171875
144,33.9165283203125,31.35716796875,34.40844970703125
145,28.1527880859375,26.52249755859375,31.22585693359375
146,25.87126953125,26.122880859375,28.3013134765625
147,28.37167724609375,29.7413916015625,27.35513671875
148,32.44063720703125,33.32406005859375,29.949951171875
149,34.66492919921875,34.244208984375,34.537470703125
150,34.072021484375,32.66390869140625,35.1969287109375
151,30.59148193359375,29.3292041015625,30.8961279296875
152,26.29516845703125,26.1208837890625,28.5306884765625
153,24.5040380859375,26.215205078125,28.29414306640625
154,27.014931640625,30.530234375,30.308349609375
155,32.28693359375,35.50990234375,31.13984130859375
156,36.107646484375,37.96165283203125,34.673662109375
157,37.17664794921875,37.82941162109375,38.021123046875
158,35.4709033203125,35.0058740234375,37.5910400390625
159,30.79285888671875,29.82476318359375,31.1326708984375
160,25.8600048828125,25.55023681640625,25.61331298828125
161,24.3863134765625,24.801689453125,24.68864013671875
162,27.315966796875,27.9408056640625,27.19744140625
163,32.8844287109375,33.380390625,32.74547119140625
164,37.00101318359375,37.23047607421875,37.38316650390625
165,37.5995654296875,37.7697412109375,38.107138671875
166,34.64236572265625,35.04198486328125,36.35814453125
167,29.484326171875,29.89856201171875,33.14687744140625
168,25.95930908203125,26.126044921875,28.1866259765625
169,26.789189453125,26.8365771484375,29.390849609375
170,31.05100830078125,30.92596923828125,34.10739013671875
171,35.07256591796875,35.04968505859375,36.89574462890625
172,36.60133056640625,36.97035400390625,37.6053759765625
173,36.097333984375,36.601171875,34.22925048828125
174,33.46123779296875,33.822724609375,28.5450244140625
175,30.74948974609375,30.01884765625,26.7601904296875
176,31.15165283203125,29.39644287109375,26.00755126953125
177,34.18188720703125,32.78397705078125,27.89990234375
178,37.1571240234375,36.50186279296875,34.272255859375
179,38.33043701171875,37.887412109375,36.8312353515625
180,37.19376220703125,36.59361572265625,37.0964501953125
181,33.33097900390625,32.70038330078125,36.049921875
182,27.81557861328125,27.68359130859375,30.81727783203125
183,24.962939453125,25.43296630859375,25.26207763671875
184,27.27179443359375,28.83734375,27.04691162109375
185,32.8045166015625,34.94370849609375,34.72384033203125
186,37.47520263671875,38.81332763671875,39.46905517578125
187,38.83404296875,38.9803271484375,39.7629443359375
188,35.90217529296875,35.1090625,36.393984375
189,29.84013671875,29.07509033203125,30.29401611328125
190,25.17137451171875,24.93521484375,25.69216064453125
191,24.93199951171875,25.06073486328125,29.86393798828125


==> figs/results/patches/barkan_190812_4291/lines_2.csv <==
x,single,multi,gt
0,36.42754150390625,36.4946875,36.30796630859375
1,36.336904296875,36.465888671875,36.54451171875
2,36.375625,35.884375,36.1287646484375
3,36.20998779296875,34.970087890625,36.30080078125
4,36.25458740234375,34.213798828125,36.55167724609375
5,36.4546728515625,34.23792236328125,35.61984130859375
6,36.97189697265625,35.68419921875,36.164609375
7,37.826123046875,38.17502197265625,37.3903369140625
8,38.026396484375,39.310302734375,38.537216796875
9,37.512021484375,38.94625,36.75955078125
10,36.0264404296875,37.29891357421875,34.623486328125
11,33.82163330078125,34.35914794921875,32.85299072265625
12,31.28560302734375,30.9598291015625,30.48038330078125
13,29.19238525390625,28.3803564453125,28.43750244140625
14,27.90883056640625,26.80734130859375,27.47698974609375
15,27.56837890625,26.204384765625,27.54150390625
16,28.50705078125,26.797939453125,28.03609619140625
17,30.402685546875,28.4426123046875,29.720576171875
18,33.021865234375,31.3362841796875,32.10752197265625
19,35.62331787109375,34.3340380859375,34.644990234375
20,37.85664794921875,37.37325927734375,37.33299072265625
21,39.61671142578125,39.67866455078125,39.26118408203125
22,40.655263671875,41.0943603515625,39.87046142578125
23,41.1570263671875,41.630791015625,40.65894287109375
24,41.214462890625,41.6822119140625,40.77363525390625
25,41.2929248046875,41.5606201171875,41.06751953125
26,41.23697265625,41.128935546875,41.25388671875
27,41.1585498046875,40.82493408203125,41.3614111328125
28,41.0618798828125,40.534189453125,40.71628662109375
29,41.000498046875,40.54736328125,41.103359375
30,40.901298828125,40.56218505859375,41.41875
31,40.73144775390625,40.42913330078125,41.4259228515625
32,40.08391357421875,39.8076025390625,40.25753662109375
33,38.92171142578125,38.93503662109375,38.401025390625
34,37.50264892578125,37.87014404296875,37.5050244140625
35,35.9122509765625,36.76878173828125,36.63052734375
36,34.17552734375,34.86687255859375,34.401279296875
37,31.81503662109375,31.83363037109375,31.72761474609375
38,29.530634765625,28.75253662109375,29.34067138671875
39,28.056484375,27.087939453125,27.84972900390625
40,27.729833984375,27.0459228515625,27.204609375
41,28.4392626953125,28.21896484375,28.3658251953125
42,30.1074365234375,30.4910791015625,30.394365234375
43,32.34018798828125,32.86223388671875,32.7526416015625
44,34.576513671875,34.544296875,34.43712158203125
45,36.08657470703125,35.504287109375,35.85638427734375
46,36.94452392578125,36.48004150390625,36.67353759765625
47,38.13852294921875,37.70828369140625,37.82758544921875
48,39.63570068359375,39.10503662109375,39.7916162109375
49,40.9135400390625,40.6482470703125,41.046015625
50,41.8606201171875,41.799072265625,41.390078125
51,42.60001953125,42.434248046875,42.4437744140625
52,42.99041015625,42.6232421875,42.665986328125
53,43.002685546875,42.8836474609375,43.440126953125
54,42.5445068359375,42.7682421875,43.497470703125
55,42.0622412109375,42.316787109375,43.038720703125
56,41.4247607421875,41.38216796875,41.8990087890625
57,40.36025390625,40.0826220703125,41.1463671875
58,39.0409228515625,38.4316845703125,39.46188720703125
59,36.9811279296875,36.4492529296875,36.451328125
60,34.3709228515625,34.2816845703125,34.057216796875
61,31.77322265625,31.99396240234375,31.54841552734375
62,29.841064453125,29.822646484375,29.720576171875
63,28.83480712890625,28.190703125,29.0539501953125
64,28.77265380859375,27.56137451171875,28.7457275390625
65,29.45021240234375,27.85792724609375,29.16147216796875
66,31.1592333984375,29.7209619140625,31.0466552734375
67,33.74099609375,33.03952392578125,33.64147216796875
68,36.57695068359375,36.390751953125,36.10009765625
69,38.59300537109375,38.7757666015625,38.2791650390625
70,39.42653076171875,39.90071044921875,39.22534423828125
71,39.97626220703125,40.7111083984375,39.8202880859375
72,40.43557861328125,41.2182666015625,40.27904052734375
73,40.945048828125,41.4270947265625,40.88114990234375
74,41.3453271484375,41.290283203125,40.85965087890625
75,41.7435107421875,41.6136962890625,41.55494140625
76,41.973798828125,42.110029296875,42.0136962890625
77,41.9518798828125,42.290439453125,41.8631640625
78,41.700234375,41.9939501953125,41.25388671875
79,41.3443896484375,41.4548876953125,40.91698974609375
80,40.778564453125,40.60791015625,40.82380859375
81,39.79542236328125,39.45537109375,40.415234375
82,38.80103515625,38.4603271484375,39.046142578125
83,37.9169384765625,37.76573974609375,37.19679931640625
84,37.30423828125,37.5362255859375,37.4978564453125
85,36.0477978515625,36.92496337890625,35.87788818359375
86,33.55401611328125,34.52561279296875,33.74899169921875
87,30.062236328125,30.86675048828125,31.14700927734375
88,28.140390625,28.0471337890625,28.33715087890625
89,27.8567724609375,27.28414794921875,27.45548828125
90,28.4896533203125,27.8974755859375,28.09343994140625
91,30.02832275390625,29.581162109375,29.534208984375
92,32.13491455078125,31.7478564453125,32.23654296875
93,34.372705078125,34.1409228515625,34.494462890625
94,36.463935546875,36.18594482421875,36.02125
95,38.286474609375,38.104326171875,37.56953857421875
96,39.3600146484375,39.47685302734375,38.530048828125
97,40.15281005859375,40.6738427734375,39.96364990234375
98,40.73076171875,41.6203515625,40.69478515625
99,41.3740673828125,42.1133984375,42.0925439453125
100,41.9202734375,42.043876953125,42.2359033203125
101,42.239775390625,41.9959765625,41.5621142578125
102,42.4850244140625,42.1220654296875,41.7843212890625
103,42.4097265625,41.856533203125,41.8058251953125
104,42.062685546875,41.20439453125,42.0710400390625
105,41.4551611328125,40.44009765625,41.390078125
106,40.51162841796875,39.96107421875,40.12851318359375
107,39.401171875,39.50437255859375,38.73074951171875
108,38.42491943359375,38.911328125,37.59821044921875
109,36.973388671875,37.51535400390625,36.60185546875
110,34.47439697265625,35.42643798828125,34.100224609375
111,31.36138427734375,32.46325927734375,31.34054443359375
112,28.8754931640625,29.453583984375,29.0037744140625
113,27.49278076171875,27.378564453125,27.52
114,27.1445654296875,26.50177734375,26.83904052734375
115,27.99606201171875,26.8910595703125,27.24761474609375
116,30.1154345703125,28.6060791015625,28.86758544921875
117,33.01105224609375,31.43958740234375,32.30105712890625
118,35.73718017578125,34.06100341796875,35.66284912109375
119,37.5729345703125,36.75160400390625,37.6985595703125
120,38.61861572265625,38.909599609375,39.332861328125
121,39.642412109375,40.3665966796875,39.7486083984375
122,40.701416015625,41.190263671875,40.90982421875
123,41.6097998046875,41.669560546875,42.1068798828125
124,42.31427734375,41.9012744140625,42.2143994140625
125,42.85060546875,42.2580078125,42.321923828125
126,43.2065625,42.73822265625,42.723330078125
127,43.3486865234375,42.7942138671875,43.569150390625
128,43.2390380859375,42.32328125,43.7698583984375
129,42.91701171875,41.782060546875,42.7735009765625
130,42.149267578125,41.5275146484375,41.95634765625
131,41.1603759765625,41.41548828125,40.80947265625
132,40.319658203125,41.0197607421875,41.19654296875
133,38.68635009765625,39.6915966796875,38.788095703125
134,36.11507568359375,37.22070068359375,35.47647705078125
135,32.77422119140625,33.224033203125,32.36556640625
136,29.65234130859375,29.4240869140625,29.641728515625
137,27.77036865234375,27.0374462890625,27.80672119140625
138,27.01375732421875,26.23607177734375,27.07558349609375
139,27.1779345703125,26.5842724609375,27.16159912109375
140,28.19172607421875,27.03789306640625,28.4805126953125
141,29.81959716796875,28.47484375,29.67756591796875
142,31.659912109375,30.8278369140625,32.143359375
143,33.419228515625,33.219365234375,33.6844775390625
144,34.79107421875,35.0373974609375,35.5266552734375
145,36.146259765625,36.4115966796875,37.29715087890625
146,37.81433349609375,37.65500244140625,37.56236572265625
147,39.247138671875,38.6697509765625,38.644736328125
148,40.36269287109375,39.762900390625,41.18220703125
149,41.2057568359375,40.73071533203125,41.275390625
150,41.91490234375,41.595185546875,41.58361328125
151,42.4529541015625,42.2228076171875,42.2502392578125
152,42.868896484375,42.58873046875,42.873857421875
153,42.9047216796875,42.631875,42.3147509765625
154,42.7990576171875,42.6138330078125,42.780673828125
155,42.2950634765625,42.4099462890625,43.210751953125
156,41.1306640625,41.6555517578125,41.4474267578125
157,39.08571533203125,39.99878173828125,38.952958984375
158,36.42090576171875,37.38769775390625,36.3653125
159,34.20492431640625,34.9569091796875,34.88870361328125
160,32.56873779296875,32.85847900390625,32.8744970703125
161,31.02843505859375,30.58771484375,31.1326708984375
162,29.54811279296875,28.29099365234375,29.56287841796875
163,28.86193115234375,27.52611328125,28.3586572265625
164,29.151259765625,27.8332666015625,28.2511376953125
165,30.478623046875,29.16367431640625,29.806591796875
166,32.65580078125,31.5302978515625,32.23654296875
167,35.015029296875,34.79254150390625,35.79187255859375
168,36.8850244140625,37.91305908203125,38.32934326171875
169,38.15997802734375,39.50147705078125,39.16800048828125
170,39.45852783203125,40.2388916015625,39.66975830078125
171,40.36805908203125,40.671796875,40.94566162109375
172,41.3418603515625,41.752314453125,41.7413134765625
173,42.0192578125,42.4664013671875,42.1140478515625
174,42.5702490234375,42.65263671875,41.7556494140625
175,42.858564453125,42.6843359375,41.7484765625
176,43.0549609375,42.9122412109375,43.296767578125
177,43.108876953125,43.05736328125,43.7770263671875
178,43.1758740234375,43.0508251953125,43.354111328125
179,43.21623046875,42.97955078125,43.354111328125
180,42.7665234375,42.6645166015625,42.7735009765625
181,41.2135888671875,41.8612255859375,40.96716796875
182,38.78208740234375,39.782353515625,38.221826171875
183,35.9753759765625,37.0353662109375,35.73452880859375
184,33.098759765625,33.86093994140625,33.18272216796875
185,30.7628271484375,30.9756787109375,31.32620849609375
186,28.86725830078125,28.5776806640625,29.44819091796875
187,27.80679443359375,27.043720703125,28.064765625
188,27.35091796875,26.01178466796875,27.1759375
189,27.74142578125,26.28605224609375,27.38380859375
190,29.31215087890625,27.90678955078125,28.4518408203125
191,32.01489990234375,30.5904150390625,31.8853125


==> figs/results/patches/barkan_190812_4291/lines_4.csv <==
x,single,multi,gt
0,36.1828271484375,36.54075927734375,36.30796630859375
1,37.2509130859375,37.6210302734375,36.54451171875
2,38.01044677734375,38.36336181640625,36.1287646484375
3,38.42619140625,38.61374755859375,36.30080078125
4,38.12179931640625,38.26509765625,36.55167724609375
5,37.595029296875,37.9047900390625,35.61984130859375
6,37.17042236328125,37.67652587890625,36.164609375
7,36.70623779296875,37.11635986328125,37.3903369140625
8,36.0205908203125,36.46297607421875,38.537216796875
9,35.45683349609375,35.58304931640625,36.75955078125
10,34.23081298828125,34.22373779296875,34.623486328125
11,32.5725244140625,32.69933349609375,32.85299072265625
12,31.01261474609375,30.84371337890625,30.48038330078125
13,29.6279052734375,29.09698974609375,28.43750244140625
14,28.3567333984375,27.57830078125,27.47698974609375
15,27.76037841796875,26.90405517578125,27.54150390625
16,28.047314453125,27.29646484375,28.03609619140625
17,29.24456787109375,28.5746728515625,29.720576171875
18,31.45688720703125,30.797021484375,32.10752197265625
19,33.9445166015625,33.5448876953125,34.644990234375
20,36.517470703125,36.4631591796875,37.33299072265625
21,38.722099609375,39.00031982421875,39.26118408203125
22,40.13803955078125,40.708115234375,39.87046142578125
23,40.84103515625,41.4676611328125,40.65894287109375
24,41.21267578125,41.84427734375,40.77363525390625
25,41.7077197265625,42.046455078125,41.06751953125
26,41.9893115234375,41.8873388671875,41.25388671875
27,42.10267578125,41.62318359375,41.3614111328125
28,42.0006005859375,41.45724609375,40.71628662109375
29,41.6906982421875,41.1352978515625,41.103359375
30,41.247998046875,40.90292236328125,41.41875
31,40.57865234375,40.31424072265625,41.4259228515625
32,39.59189697265625,39.40084716796875,40.25753662109375
33,38.36757080078125,38.23117431640625,38.401025390625
34,36.9208740234375,36.945576171875,37.5050244140625
35,35.26236328125,35.45630615234375,36.63052734375
36,33.7116748046875,33.8193212890625,34.401279296875
37,32.16694091796875,32.19142822265625,31.72761474609375
38,30.5667822265625,30.2887744140625,29.34067138671875
39,29.3390380859375,28.8228125,27.84972900390625
40,28.628740234375,28.1957275390625,27.204609375
41,28.61095947265625,28.23640869140625,28.3658251953125
42,29.57357421875,29.142421875,30.394365234375
43,30.997958984375,30.76123046875,32.7526416015625
44,32.75343017578125,32.69115966796875,34.43712158203125
45,34.7438818359375,34.57450927734375,35.85638427734375
46,36.797275390625,36.81244384765625,36.67353759765625
47,38.62517578125,39.06245849609375,37.82758544921875
48,40.07044921875,40.878046875,39.7916162109375
49,41.2321484375,42.1049853515625,41.046015625
50,42.00763671875,42.62283203125,41.390078125
51,42.4616015625,42.76638671875,42.4437744140625
52,42.6114453125,42.90048828125,42.665986328125
53,42.606376953125,42.8985791015625,43.440126953125
54,42.4081640625,42.8965087890625,43.497470703125
55,41.841669921875,42.4023388671875,43.038720703125
56,40.69035888671875,41.34814453125,41.8990087890625
57,39.06132568359375,39.69797119140625,41.1463671875
58,37.247978515625,37.8119873046875,39.46188720703125
59,35.2760009765625,35.732236328125,36.451328125
60,33.52053466796875,33.39707275390625,34.057216796875
61,31.91461669921875,31.3549853515625,31.54841552734375
62,30.40808837890625,29.69958984375,29.720576171875
63,29.47560302734375,28.7401416015625,29.0539501953125
64,29.20656005859375,28.50001220703125,28.7457275390625
65,29.57280029296875,28.9466748046875,29.16147216796875
66,30.77823486328125,30.32857421875,31.0466552734375
67,32.54024658203125,32.51698486328125,33.64147216796875
68,34.72896240234375,35.1193994140625,36.10009765625
69,36.8417822265625,37.48004638671875,38.2791650390625
70,38.4817529296875,39.530830078125,39.22534423828125
71,39.4612255859375,40.76822265625,39.8202880859375
72,40.13982177734375,41.248271484375,40.27904052734375
73,40.7711474609375,41.5239697265625,40.88114990234375
74,41.2480078125,41.68193359375,40.85965087890625
75,41.5555615234375,41.797060546875,41.55494140625
76,41.81265625,41.965654296875,42.0136962890625
77,42.0478857421875,41.953564453125,41.8631640625
78,41.7711767578125,41.6577783203125,41.25388671875
79,41.1721728515625,40.9682470703125,40.91698974609375
80,40.22124755859375,40.0639697265625,40.82380859375
81,38.99984130859375,38.83297607421875,40.415234375
82,37.483037109375,37.65470947265625,39.046142578125
83,35.70571044921875,36.48716552734375,37.19679931640625
84,34.17819091796875,35.21492431640625,37.4978564453125
85,32.662431640625,33.9723681640625,35.87788818359375
86,30.888720703125,32.2886865234375,33.74899169921875
87,29.3284814453125,30.36642578125,31.14700927734375
88,28.23411865234375,28.60763671875,28.33715087890625
89,27.980107421875,27.7352197265625,27.45548828125
90,28.648583984375,28.01661865234375,28.09343994140625
91,29.57662841796875,29.12680419921875,29.534208984375
92,30.828271484375,31.07171630859375,32.23654296875
93,32.50448486328125,33.25038330078125,34.494462890625
94,34.37909912109375,35.590458984375,36.02125
95,36.04660400390625,37.50485595703125,37.56953857421875
96,37.55396240234375,38.84550048828125,38.530048828125
97,38.909453125,39.909228515625,39.96364990234375
98,40.0087744140625,40.75666259765625,40.69478515625
99,41.0371484375,41.2503369140625,42.0925439453125
100,41.7014599609375,41.4994482421875,42.2359033203125
101,42.01576171875,41.64173828125,41.5621142578125
102,41.871357421875,41.6757666015625,41.7843212890625
103,41.720908203125,41.5742822265625,41.8058251953125
104,41.5957763671875,41.3752392578125,42.0710400390625
105,41.0211328125,40.6590625,41.390078125
106,40.13669677734375,39.717275390625,40.12851318359375
107,38.76792724609375,38.355673828125,38.73074951171875
108,36.917314453125,36.5261376953125,37.59821044921875
109,34.8341162109375,34.43813232421875,36.60185546875
110,32.6275634765625,32.170009765625,34.100224609375
111,30.498876953125,30.26231201171875,31.34054443359375
112,28.62920654296875,28.73517822265625,29.0037744140625
113,27.57570556640625,27.8503125,27.52
114,27.6152001953125,27.6547216796875,26.83904052734375
115,28.530888671875,28.21451904296875,27.24761474609375
116,30.33672607421875,29.68941162109375,28.86758544921875
117,32.62570068359375,31.76608154296875,32.30105712890625
118,35.06541259765625,34.526787109375,35.66284912109375
119,37.2732373046875,37.25777099609375,37.6985595703125
120,39.188466796875,39.46024658203125,39.332861328125
121,40.61731201171875,41.1610888671875,39.7486083984375
122,41.47310546875,42.269970703125,40.90982421875
123,42.1114892578125,42.5960400390625,42.1068798828125
124,42.5140771484375,42.664052734375,42.2143994140625
125,42.6538916015625,42.7008251953125,42.321923828125
126,42.5138671875,42.6303759765625,42.723330078125
127,42.4937890625,42.5463232421875,43.569150390625
128,42.590185546875,42.50916015625,43.7698583984375
129,42.3196337890625,42.058857421875,42.7735009765625
130,41.798388671875,41.4214208984375,41.95634765625
131,40.74761474609375,40.461044921875,40.80947265625
132,39.338603515625,39.2622216796875,41.19654296875
133,37.708095703125,37.61173828125,38.788095703125
134,35.57952392578125,35.3727099609375,35.47647705078125
135,33.22313232421875,32.99318359375,32.36556640625
136,31.04540283203125,30.60687255859375,29.641728515625
137,29.18314453125,28.82405029296875,27.80672119140625
138,27.887197265625,27.66305908203125,27.07558349609375
139,27.41936279296875,27.25077880859375,27.16159912109375
140,27.82352294921875,27.7348681640625,28.4805126953125
141,28.97166015625,28.89351318359375,29.67756591796875
142,30.76961181640625,30.6319677734375,32.143359375
143,32.54820068359375,32.60444580078125,33.6844775390625
144,34.56607177734375,34.7840087890625,35.5266552734375
145,36.69917724609375,36.80802490234375,37.29715087890625
146,38.54308349609375,38.7784619140625,37.56236572265625
147,40.088701171875,40.242783203125,38.644736328125
148,41.1950048828125,41.127333984375,41.18220703125
149,42.1133251953125,41.7102392578125,41.275390625
150,42.6211767578125,41.91375,41.58361328125
151,42.92693359375,42.04705078125,42.2502392578125
152,43.1599658203125,42.21845703125,42.873857421875
153,43.218076171875,42.1423828125,42.3147509765625
154,42.848310546875,42.0675341796875,42.780673828125
155,41.8424169921875,41.5350634765625,43.210751953125
156,40.49267822265625,40.35167724609375,41.4474267578125
157,38.84109619140625,38.45108154296875,38.952958984375
158,36.750048828125,36.38189697265625,36.3653125
159,34.413671875,34.561240234375,34.88870361328125
160,32.34409912109375,32.836552734375,32.8744970703125
161,30.61993408203125,31.35168701171875,31.1326708984375
162,29.34551025390625,29.9216650390625,29.56287841796875
163,28.78410888671875,28.928388671875,28.3586572265625
164,29.11918212890625,28.787177734375,28.2511376953125
165,30.3316748046875,29.58523193359375,29.806591796875
166,32.54028076171875,31.64179931640625,32.23654296875
167,34.9156005859375,34.42836181640625,35.79187255859375
168,37.14781494140625,37.13017578125,38.32934326171875
169,39.04571533203125,39.18040283203125,39.16800048828125
170,40.65356201171875,40.7991650390625,39.66975830078125
171,42.0430859375,41.775478515625,40.94566162109375
172,42.8413671875,42.2871142578125,41.7413134765625
173,43.3737646484375,42.58849609375,42.1140478515625
174,43.652001953125,42.5430810546875,41.7556494140625
175,43.80001953125,42.4391845703125,41.7484765625
176,43.86998046875,42.54849609375,43.296767578125
177,43.658330078125,42.4508642578125,43.7770263671875
178,43.503935546875,42.2717626953125,43.354111328125
179,43.1099609375,41.78330078125,43.354111328125
180,42.2679736328125,40.87142578125,42.7735009765625
181,41.02755859375,39.46279052734375,40.96716796875
182,39.2687744140625,37.88453369140625,38.221826171875
183,36.8572509765625,36.086259765625,35.73452880859375
184,34.3444970703125,33.94428466796875,33.18272216796875
185,32.028349609375,31.83409912109375,31.32620849609375
186,30.075322265625,29.75703369140625,29.44819091796875
187,28.90664794921875,28.2841259765625,28.064765625
188,28.4456494140625,27.67675048828125,27.1759375
189,28.88187744140625,28.097001953125,27.38380859375
190,30.58279296875,29.67355224609375,28.4518408203125
191,32.7477880859375,32.2330712890625,31.8853125


==> figs/results/patches/barkan_190812_6905/lines_2.csv <==
x,single,multi,gt
0,24.5841162109375,24.034892578125,24.65996826171875
1,25.101689453125,23.92391357421875,24.96819091796875
2,26.483916015625,24.32234130859375,26.08639892578125
3,29.45121826171875,26.9463720703125,29.3191650390625
4,33.40687744140625,33.18038818359375,33.3117431640625
5,36.15489990234375,37.14378662109375,35.79187255859375
6,36.89930908203125,37.10873779296875,36.21478515625
7,36.4936376953125,36.55652099609375,36.07859130859375
8,35.33449951171875,35.96958740234375,34.77401611328125
9,33.24100830078125,33.38097412109375,32.48742431640625
10,29.89080078125,28.95288818359375,30.086142578125
11,26.4921533203125,26.06301025390625,26.74585693359375
12,24.28634765625,24.5294580078125,24.90367919921875
13,23.33523681640625,23.73519775390625,23.470078125
14,23.14283203125,23.14046142578125,23.355390625
15,23.271279296875,22.95395263671875,23.31955078125
16,23.7900390625,23.06415283203125,23.47724853515625
17,24.467587890625,23.194921875,24.1367041015625
18,25.73114013671875,24.334638671875,25.333759765625
19,27.95004638671875,26.87129638671875,27.35513671875
20,32.550361328125,32.849501953125,32.72396484375
21,37.48365966796875,38.58416015625,38.45836669921875
22,38.83882568359375,39.22093994140625,38.952958984375
23,37.3521875,36.9435791015625,36.74521484375
24,34.2883837890625,34.029091796875,34.98188720703125
25,31.7015478515625,31.5798583984375,32.94617431640625
26,30.070439453125,29.3309716796875,29.756416015625
27,29.45613525390625,28.54820068359375,28.98944091796875
28,30.094150390625,29.211943359375,29.505537109375
29,31.428798828125,30.01062255859375,30.8387841796875
30,33.8490625,31.9748583984375,33.0250244140625
31,36.962109375,35.69285888671875,36.566015625
32,39.022587890625,39.08317138671875,39.038974609375
33,39.4737255859375,40.11308349609375,39.8847998046875
34,39.03972412109375,39.68138427734375,39.26118408203125
35,38.34125,38.7630712890625,38.085634765625
36,37.29831298828125,37.47669921875,36.98176025390625
37,36.38468994140625,36.4718212890625,36.27212890625
38,36.26832763671875,36.14572509765625,36.15027099609375
39,36.73472900390625,36.9953125,37.01760009765625
40,37.7935009765625,38.3415625,38.479873046875
41,39.0970068359375,39.386328125,39.2468505859375
42,40.33138671875,40.1034521484375,40.10700927734375
43,40.934541015625,40.31994140625,40.51558349609375
44,41.086904296875,40.4108349609375,40.82380859375
45,41.0232470703125,40.79483154296875,40.85247802734375
46,40.8325439453125,41.0532177734375,40.644609375
47,40.63527587890625,40.77772705078125,40.3435498046875
48,40.38299072265625,40.255751953125,40.36505615234375
49,40.19010009765625,40.16452392578125,40.1643505859375
50,40.02412841796875,40.35826171875,40.17152099609375
51,39.94618408203125,40.29446533203125,40.415234375
52,40.05043701171875,39.89396484375,40.56575927734375
53,40.26437744140625,39.654912109375,40.30771240234375
54,40.54163330078125,39.79746337890625,40.45823974609375
55,40.5959228515625,40.10793701171875,40.54425537109375
56,40.509912109375,40.3090869140625,40.2647021484375
57,40.33692138671875,40.1131591796875,40.51558349609375
58,40.28379638671875,39.755390625,40.69478515625
59,40.61466552734375,40.35739990234375,40.65177490234375
60,41.027255859375,41.333798828125,40.91698974609375
61,41.128857421875,41.281357421875,41.2323828125
62,41.1147607421875,40.63956298828125,41.09619140625
63,41.49728515625,41.0980517578125,41.2323828125
64,42.03673828125,42.3626806640625,41.6051220703125
65,42.23638671875,42.5043994140625,41.8846728515625
66,42.0072021484375,41.733095703125,41.7771484375
67,41.9063232421875,41.54220703125,41.64095703125
68,42.0817041015625,42.1646337890625,42.04236328125
69,42.392646484375,42.745537109375,42.5943017578125
70,42.727822265625,42.87353515625,42.5943017578125
71,43.0734716796875,42.92720703125,42.981376953125
72,43.1964990234375,42.9527587890625,42.974208984375
73,43.0408984375,42.727939453125,42.881025390625
74,42.70673828125,42.25896484375,42.522626953125
75,42.4812451171875,41.91490234375,42.2502392578125
76,42.1625244140625,41.70541015625,41.8344970703125
77,40.9933056640625,40.84001220703125,40.74495849609375
78,38.75736572265625,39.01302490234375,38.494208984375
79,36.361923828125,36.36082763671875,36.910078125
80,34.674052734375,33.62814453125,34.8815380859375
81,33.2406103515625,31.7738916015625,32.04301025390625
82,31.73663330078125,30.58669677734375,31.2473583984375
83,30.1596533203125,29.26872802734375,30.85312255859375
84,29.11556640625,28.16828857421875,28.69554931640625
85,28.5205322265625,27.69422607421875,27.80672119140625
86,28.260390625,27.83203369140625,27.76371337890625
87,27.67830322265625,27.5683056640625,27.49849609375
88,27.28251220703125,27.28806640625,26.86054443359375
89,27.609541015625,27.312646484375,27.35513671875
90,29.111162109375,28.04224609375,28.5593603515625
91,32.08179931640625,30.915712890625,31.2473583984375
92,35.49072509765625,35.532333984375,35.2542724609375
93,37.6880126953125,38.52283447265625,37.91360107421875
94,38.24464599609375,38.82918701171875,38.336513671875
95,38.71719970703125,38.78051025390625,39.4762255859375
96,39.7144873046875,39.53574951171875,40.2933740234375
97,41.307177734375,41.0784619140625,41.7699853515625
98,42.5768798828125,42.1140478515625,42.608642578125
99,42.7754345703125,41.9428857421875,42.3434228515625
100,41.85619140625,40.453134765625,41.1463671875
101,39.958701171875,37.80235595703125,38.866943359375
102,37.21782470703125,35.61239013671875,37.21830322265625
103,33.4676904296875,32.7975244140625,33.64864013671875
104,29.45419677734375,28.4947900390625,28.90342529296875
105,26.72647705078125,25.279248046875,26.1652490234375
106,25.47682861328125,24.28132568359375,25.097216796875
107,24.671279296875,24.0110205078125,24.824833984375
108,24.5145068359375,23.7144384765625,24.74598388671875
109,24.60809326171875,23.76017578125,24.50227294921875
110,24.93904541015625,24.5143212890625,24.73164794921875
111,25.6426708984375,26.24351806640625,25.90003173828125
112,27.4377001953125,28.43,27.8712353515625
113,29.7670556640625,30.20072265625,30.344189453125
114,30.92422607421875,30.6937255859375,30.93196533203125
115,32.019052734375,31.668271484375,31.4193896484375
116,34.0527490234375,33.7461376953125,33.426435546875
117,36.77158203125,37.1066748046875,37.00326171875
118,39.27425048828125,40.15465087890625,40.04249755859375
119,40.79984619140625,41.37021484375,41.21087890625
120,41.0909521484375,40.631474609375,41.3327392578125
121,40.5265625,38.8365966796875,40.1141748046875
122,39.545185546875,37.5167333984375,38.809599609375
123,37.281298828125,35.9734130859375,37.22547119140625
124,33.120341796875,32.36651611328125,32.8458251953125
125,28.57624267578125,27.5556884765625,27.80672119140625
126,25.70629150390625,24.33214111328125,25.01836669921875
127,24.38909423828125,23.18978515625,24.1295361328125
128,23.9681494140625,22.950830078125,23.71379150390625
129,23.70988525390625,22.9458203125,23.3410546875
130,23.67311767578125,23.08765380859375,23.57760009765625
131,23.74852294921875,23.1826171875,23.69945556640625
132,23.9400830078125,23.2361083984375,23.8356494140625
133,24.286064453125,23.604189453125,23.9646728515625
134,24.58441162109375,24.0749462890625,24.43776123046875
135,25.24198974609375,25.0260009765625,25.69932861328125
136,26.67667236328125,26.86914306640625,26.8103662109375
137,28.7958349609375,29.936884765625,28.9177587890625
138,31.15985595703125,32.9278662109375,31.971328125
139,34.35724609375,35.25203369140625,34.788349609375
140,37.66583984375,37.363935546875,37.906435546875
141,39.8663037109375,39.09410888671875,40.10700927734375
142,40.6896728515625,40.02882568359375,41.5119384765625
143,40.25448486328125,39.78792724609375,39.5622412109375
144,39.0473095703125,39.08199951171875,38.23615966796875
145,37.204658203125,36.8951220703125,37.3258251953125
146,34.17952392578125,31.900703125,33.6844775390625
147,29.93033203125,27.28239013671875,28.69554931640625
148,26.410361328125,24.57526611328125,25.64198486328125
149,24.6736279296875,23.7799462890625,24.1940478515625
150,23.91339599609375,23.988916015625,23.64927734375
151,23.64394775390625,24.5291259765625,23.46291259765625
152,23.6746728515625,24.2719287109375,23.79263916015625
153,23.903447265625,24.07800537109375,24.05785400390625
154,24.27222412109375,24.3343359375,24.68147216796875
155,24.82557861328125,24.96496826171875,25.118720703125
156,25.600986328125,25.68716796875,25.87135986328125
157,26.5209814453125,26.51337158203125,26.45196533203125
158,27.33562744140625,27.22745361328125,27.01107177734375
159,28.42441650390625,28.95093505859375,28.60236572265625
160,30.64362548828125,32.32410888671875,32.36556640625
161,33.63314697265625,35.50638427734375,34.050048828125
162,36.7292333984375,37.7456787109375,37.8992626953125
163,38.88163330078125,38.8082373046875,38.895615234375
164,39.7137841796875,39.1341748046875,38.780927734375
165,38.12712890625,37.22775390625,37.7200634765625
166,34.50233642578125,33.29417724609375,34.401279296875
167,30.5610400390625,29.76455078125,30.7456005859375
168,27.56249267578125,26.8295166015625,27.82105712890625
169,25.8739990234375,25.12988525390625,26.1509130859375
170,24.78033935546875,24.10291748046875,24.989697265625
171,24.17841064453125,23.8336572265625,23.7352978515625
172,23.7832177734375,23.5296630859375,23.13318359375
173,23.5193994140625,23.51409912109375,23.23353515625
174,23.36394775390625,23.5244287109375,23.55609619140625
175,23.4444580078125,23.5437353515625,23.59910400390625
176,23.7031005859375,23.675771484375,23.65644775390625
177,24.0572900390625,24.007373046875,24.0291845703125
178,24.50527587890625,24.40494140625,24.74598388671875
179,25.1011083984375,25.032109375,25.01836669921875
180,26.0358740234375,26.0433349609375,25.448447265625
181,27.650146484375,27.2122998046875,26.61683349609375
182,30.2691650390625,29.532041015625,29.763583984375
183,34.17445068359375,34.37913818359375,34.92454345703125
184,38.182138671875,39.88312255859375,38.874111328125
185,40.74796142578125,41.9627734375,40.23603515625
186,42.1564990234375,42.1071826171875,41.8344970703125
187,43.0106982421875,42.409716796875,42.5154541015625
188,43.343837890625,42.8315673828125,42.995712890625
189,42.8768896484375,42.2729931640625,41.8990087890625
190,41.752998046875,40.46880615234375,40.69478515625
191,39.19782470703125,37.07753662109375,39.5048974609375


==> figs/results/patches/barkan_190812_6905/lines_4.csv <==
x,single,multi,gt
0,24.2472216796875,24.3890673828125,24.65996826171875
1,24.6341552734375,24.82375,24.96819091796875
2,25.8853759765625,26.2242431640625,26.08639892578125
3,28.3692626953125,29.24491455078125,29.3191650390625
4,32.0756005859375,33.250478515625,33.3117431640625
5,35.9446875,36.52009033203125,35.79187255859375
6,38.296328125,37.7286572265625,36.21478515625
7,38.4819873046875,37.1395751953125,36.07859130859375
8,36.8045458984375,35.3898681640625,34.77401611328125
9,33.747373046875,32.73485107421875,32.48742431640625
10,30.3516845703125,29.67218017578125,30.086142578125
11,27.189912109375,26.75758056640625,26.74585693359375
12,24.93031005859375,24.67070068359375,24.90367919921875
13,23.7476025390625,23.63758056640625,23.470078125
14,23.334052734375,23.2908056640625,23.355390625
15,23.4475634765625,23.39048828125,23.31955078125
16,23.868447265625,23.9972021484375,23.47724853515625
17,24.52614013671875,24.60075927734375,24.1367041015625
18,25.88698486328125,25.75219482421875,25.333759765625
19,28.7272021484375,28.8257275390625,27.35513671875
20,32.744326171875,33.43908203125,32.72396484375
21,36.68843994140625,37.60072265625,38.45836669921875
22,38.81991455078125,39.164365234375,38.952958984375
23,38.494892578125,38.35071533203125,36.74521484375
24,36.0565869140625,35.99064453125,34.98188720703125
25,32.42552490234375,32.73376220703125,32.94617431640625
26,29.305966796875,29.82716552734375,29.756416015625
27,27.62962158203125,28.67623779296875,28.98944091796875
28,27.61205322265625,29.56994140625,29.505537109375
29,29.903603515625,31.9920068359375,30.8387841796875
30,33.9788427734375,35.18771484375,33.0250244140625
31,37.88754638671875,37.9020654296875,36.566015625
32,39.98570068359375,39.24475341796875,39.038974609375
33,40.24066162109375,39.52206298828125,39.8847998046875
34,39.58264892578125,39.13250732421875,39.26118408203125
35,38.69541015625,38.403203125,38.085634765625
36,37.9068212890625,37.520869140625,36.98176025390625
37,37.2484033203125,36.98627197265625,36.27212890625
38,37.1230126953125,37.011962890625,36.15027099609375
39,37.58540283203125,37.5995458984375,37.01760009765625
40,38.380283203125,38.68119140625,38.479873046875
41,39.47047607421875,39.7426220703125,39.2468505859375
42,40.3571728515625,40.119833984375,40.10700927734375
43,40.89998779296875,40.1646875,40.51558349609375
44,41.0076611328125,40.288447265625,40.82380859375
45,40.93183837890625,40.34351318359375,40.85247802734375
46,40.76231201171875,40.22894775390625,40.644609375
47,40.47851318359375,40.17706298828125,40.3435498046875
48,40.20325927734375,40.318583984375,40.36505615234375
49,39.998095703125,40.5253662109375,40.1643505859375
50,39.91772705078125,40.60389892578125,40.17152099609375
51,40.13086181640625,40.68126220703125,40.415234375
52,40.5185400390625,40.612900390625,40.56575927734375
53,40.63629150390625,40.468544921875,40.30771240234375
54,40.66917236328125,40.30917724609375,40.45823974609375
55,40.80233642578125,40.19609375,40.54425537109375
56,40.93143798828125,40.137353515625,40.2647021484375
57,40.82716552734375,40.1387744140625,40.51558349609375
58,40.85533447265625,40.07298828125,40.69478515625
59,40.9911669921875,40.108173828125,40.65177490234375
60,41.1728759765625,40.30816162109375,40.91698974609375
61,41.138388671875,40.46382568359375,41.2323828125
62,41.0515380859375,40.53167236328125,41.09619140625
63,40.9803515625,40.63975830078125,41.2323828125
64,40.858095703125,40.65100830078125,41.6051220703125
65,40.551474609375,40.52318359375,41.8846728515625
66,40.43889892578125,40.23303955078125,41.7771484375
67,40.56479736328125,39.913525390625,41.64095703125
68,40.9943994140625,40.0163623046875,42.04236328125
69,41.3556591796875,40.6152783203125,42.5943017578125
70,41.74912109375,41.3963720703125,42.5943017578125
71,42.13048828125,42.1514794921875,42.981376953125
72,42.40841796875,42.6534228515625,42.974208984375
73,42.4491845703125,42.74470703125,42.881025390625
74,42.3159765625,42.4933984375,42.522626953125
75,41.9793115234375,42.1853759765625,42.2502392578125
76,41.5028173828125,41.691923828125,41.8344970703125
77,40.60312255859375,40.8106103515625,40.74495849609375
78,39.30671142578125,39.4064990234375,38.494208984375
79,37.43483642578125,37.51517822265625,36.910078125
80,35.23274658203125,35.3597509765625,34.8815380859375
81,33.07648193359375,33.4143505859375,32.04301025390625
82,31.3936083984375,31.8934619140625,31.2473583984375
83,30.256796875,30.79294921875,30.85312255859375
84,29.372001953125,30.0619873046875,28.69554931640625
85,28.20918701171875,29.16333984375,27.80672119140625
86,27.04477783203125,28.0837841796875,27.76371337890625
87,26.48305908203125,27.0494384765625,27.49849609375
88,26.517431640625,26.520517578125,26.86054443359375
89,27.3993896484375,27.0092333984375,27.35513671875
90,29.823974609375,29.25001953125,28.5593603515625
91,33.786533203125,32.85310302734375,31.2473583984375
92,37.49402587890625,36.618017578125,35.2542724609375
93,39.50861328125,39.400009765625,37.91360107421875
94,40.32128662109375,40.73008544921875,38.336513671875
95,40.84746337890625,41.172373046875,39.4762255859375
96,41.1624658203125,41.5749755859375,40.2933740234375
97,41.2594970703125,41.9557177734375,41.7699853515625
98,41.157470703125,41.9638134765625,42.608642578125
99,40.91932861328125,41.5550732421875,42.3434228515625
100,40.47570068359375,40.608740234375,41.1463671875
101,39.35909912109375,39.0312939453125,38.866943359375
102,37.66463134765625,36.659169921875,37.21830322265625
103,35.28849609375,33.847587890625,33.64864013671875
104,32.0365625,30.81496337890625,28.90342529296875
105,28.671328125,27.765654296875,26.1652490234375
106,26.30701171875,25.4497216796875,25.097216796875
107,24.92305908203125,24.244091796875,24.824833984375
108,23.9704541015625,23.8676904296875,24.74598388671875
109,23.470654296875,23.88613525390625,24.50227294921875
110,23.548642578125,24.00185546875,24.73164794921875
111,24.3828515625,24.77077880859375,25.90003173828125
112,25.88078125,26.58932861328125,27.8712353515625
113,28.0923779296875,29.04833740234375,30.344189453125
114,30.44664306640625,30.985146484375,30.93196533203125
115,32.36959716796875,32.399111328125,31.4193896484375
116,34.1700634765625,33.80790283203125,33.426435546875
117,36.29029052734375,35.57265869140625,37.00326171875
118,38.36014404296875,37.66583984375,40.04249755859375
119,39.82410888671875,39.41227294921875,41.21087890625
120,40.44621337890625,40.06472900390625,41.3327392578125
121,39.87049072265625,39.37953857421875,40.1141748046875
122,38.2482666015625,37.15616455078125,38.809599609375
123,35.50774658203125,34.0767529296875,37.22547119140625
124,31.912890625,30.8015283203125,32.8458251953125
125,28.42770263671875,27.75727294921875,27.80672119140625
126,25.97772705078125,25.523212890625,25.01836669921875
127,24.54308349609375,23.95447021484375,24.1295361328125
128,23.835595703125,23.14261474609375,23.71379150390625
129,23.58105224609375,23.06099609375,23.3410546875
130,23.4426123046875,23.2163525390625,23.57760009765625
131,23.2193603515625,23.2922119140625,23.69945556640625
132,23.16841796875,23.30927001953125,23.8356494140625
133,23.39109130859375,23.34992919921875,23.9646728515625
134,23.8681787109375,23.77577392578125,24.43776123046875
135,24.6826416015625,25.0243310546875,25.69932861328125
136,26.0700341796875,26.91615234375,26.8103662109375
137,28.67108642578125,29.5522119140625,28.9177587890625
138,32.00670654296875,32.44343994140625,31.971328125
139,35.25791259765625,35.3342529296875,34.788349609375
140,37.875224609375,37.50287109375,37.906435546875
141,39.74475830078125,38.865986328125,40.10700927734375
142,40.793564453125,39.33739990234375,41.5119384765625
143,40.738583984375,39.06845703125,39.5622412109375
144,39.60343017578125,38.00452392578125,38.23615966796875
145,37.27386474609375,35.97579345703125,37.3258251953125
146,33.98194580078125,33.126328125,33.6844775390625
147,30.28537841796875,29.94301025390625,28.69554931640625
148,27.2403125,27.15181640625,25.64198486328125
149,25.3060205078125,25.247041015625,24.1940478515625
150,24.18873291015625,24.1706787109375,23.64927734375
151,23.64604736328125,23.45637939453125,23.46291259765625
152,23.55805908203125,23.314580078125,23.79263916015625
153,23.64299072265625,23.615712890625,24.05785400390625
154,23.9354345703125,24.06401611328125,24.68147216796875
155,24.401904296875,24.580576171875,25.118720703125
156,25.0097412109375,25.10500732421875,25.87135986328125
157,26.04771484375,25.855703125,26.45196533203125
158,27.55055419921875,26.91416259765625,27.01107177734375
159,29.5412158203125,29.038916015625,28.60236572265625
160,32.130478515625,31.80103515625,32.36556640625
161,35.33679931640625,34.54689697265625,34.050048828125
162,38.130771484375,36.77340087890625,37.8992626953125
163,39.79606201171875,38.265146484375,38.895615234375
164,39.73324951171875,38.50975830078125,38.780927734375
165,37.55034912109375,37.59060302734375,37.7200634765625
166,34.009853515625,35.51618408203125,34.401279296875
167,30.052236328125,32.8921337890625,30.7456005859375
168,27.219267578125,30.2456591796875,27.82105712890625
169,25.87968994140625,27.58693115234375,26.1509130859375
170,25.11029052734375,25.641962890625,24.989697265625
171,24.2587255859375,24.54802734375,23.7352978515625
172,23.5914404296875,23.998154296875,23.13318359375
173,23.34660400390625,23.85165771484375,23.23353515625
174,23.33742919921875,23.922373046875,23.55609619140625
175,23.2056884765625,23.82849609375,23.59910400390625
176,23.20009765625,23.757099609375,23.65644775390625
177,23.4923681640625,23.7939404296875,24.0291845703125
178,24.0386962890625,24.01765380859375,24.74598388671875
179,25.08727783203125,24.9228662109375,25.01836669921875
180,26.8888525390625,26.41537109375,25.448447265625
181,29.631533203125,28.522529296875,26.61683349609375
182,32.831640625,31.055234375,29.763583984375
183,35.87031494140625,33.89046142578125,34.92454345703125
184,38.22922607421875,36.65397216796875,38.874111328125
185,40.26414794921875,39.103203125,40.23603515625
186,41.713076171875,40.94991455078125,41.8344970703125
187,42.4608349609375,42.2649169921875,42.5154541015625
188,42.7939892578125,42.64298828125,42.995712890625
189,42.147041015625,42.2343359375,41.8990087890625
190,40.66697265625,41.1920361328125,40.69478515625
191,38.14989990234375,39.52654052734375,39.5048974609375


==> figs/results/realdata/appendix/0/multi_2.txt <==
0.85


==> figs/results/realdata/appendix/0/multi_4.txt <==
0.90


==> figs/results/realdata/appendix/0/single_2.txt <==
0.82


==> figs/results/realdata/appendix/0/single_4.txt <==
0.75


==> figs/results/realdata/appendix/1/multi_2.txt <==
0.96


==> figs/results/realdata/appendix/1/multi_4.txt <==
0.99


==> figs/results/realdata/appendix/1/single_2.txt <==
0.82


==> figs/results/realdata/appendix/1/single_4.txt <==
0.74


==> figs/results/realdata/appendix/10/multi_2.txt <==
0.93


==> figs/results/realdata/appendix/10/multi_4.txt <==
0.95


==> figs/results/realdata/appendix/10/single_2.txt <==
0.85


==> figs/results/realdata/appendix/10/single_4.txt <==
0.75


==> figs/results/realdata/appendix/12/multi_2.txt <==
0.95


==> figs/results/realdata/appendix/12/multi_4.txt <==
0.79


==> figs/results/realdata/appendix/12/single_2.txt <==
0.73


==> figs/results/realdata/appendix/12/single_4.txt <==
0.64


==> figs/results/realdata/appendix/14/multi_2.txt <==
1.01


==> figs/results/realdata/appendix/14/multi_4.txt <==
0.82


==> figs/results/realdata/appendix/14/single_2.txt <==
0.74


==> figs/results/realdata/appendix/14/single_4.txt <==
0.64


==> figs/results/realdata/appendix/17/multi_2.txt <==
0.92


==> figs/results/realdata/appendix/17/multi_4.txt <==
0.74


==> figs/results/realdata/appendix/17/single_2.txt <==
0.75


==> figs/results/realdata/appendix/17/single_4.txt <==
0.64


==> figs/results/realdata/appendix/18/multi_2.txt <==
0.67


==> figs/results/realdata/appendix/18/multi_4.txt <==
0.71


==> figs/results/realdata/appendix/18/single_2.txt <==
0.91


==> figs/results/realdata/appendix/18/single_4.txt <==
0.80


==> figs/results/realdata/appendix/2/multi_2.txt <==
1.07


==> figs/results/realdata/appendix/2/multi_4.txt <==
0.93


==> figs/results/realdata/appendix/2/single_2.txt <==
0.74


==> figs/results/realdata/appendix/2/single_4.txt <==
0.78


==> figs/results/realdata/appendix/20/multi_2.txt <==
0.99


==> figs/results/realdata/appendix/20/multi_4.txt <==
0.86


==> figs/results/realdata/appendix/20/single_2.txt <==
0.93


==> figs/results/realdata/appendix/20/single_4.txt <==
0.80


==> figs/results/realdata/appendix/21/multi_2.txt <==
0.77


==> figs/results/realdata/appendix/21/multi_4.txt <==
0.84


==> figs/results/realdata/appendix/21/single_2.txt <==
0.90


==> figs/results/realdata/appendix/21/single_4.txt <==
0.77


==> figs/results/realdata/appendix/23/multi_2.txt <==
0.89


==> figs/results/realdata/appendix/23/multi_4.txt <==
0.75


==> figs/results/realdata/appendix/23/single_2.txt <==
0.81


==> figs/results/realdata/appendix/23/single_4.txt <==
0.68


==> figs/results/realdata/appendix/24/multi_2.txt <==
0.80


==> figs/results/realdata/appendix/24/multi_4.txt <==
0.72


==> figs/results/realdata/appendix/24/single_2.txt <==
0.78


==> figs/results/realdata/appendix/24/single_4.txt <==
0.64


==> figs/results/realdata/appendix/25/multi_2.txt <==
0.75


==> figs/results/realdata/appendix/25/multi_4.txt <==
0.79


==> figs/results/realdata/appendix/25/single_2.txt <==
0.82


==> figs/results/realdata/appendix/25/single_4.txt <==
0.69


==> figs/results/realdata/appendix/27/multi_2.txt <==
0.72


==> figs/results/realdata/appendix/27/multi_4.txt <==
0.79


==> figs/results/realdata/appendix/27/single_2.txt <==
0.82


==> figs/results/realdata/appendix/27/single_4.txt <==
0.70


==> figs/results/realdata/appendix/3/multi_2.txt <==
1.07


==> figs/results/realdata/appendix/3/multi_4.txt <==
0.90


==> figs/results/realdata/appendix/3/single_2.txt <==
0.75


==> figs/results/realdata/appendix/3/single_4.txt <==
0.74


==> figs/results/realdata/appendix/33/multi_2.txt <==
0.91


==> figs/results/realdata/appendix/33/multi_4.txt <==
0.78


==> figs/results/realdata/appendix/33/single_2.txt <==
0.86


==> figs/results/realdata/appendix/33/single_4.txt <==
0.72


==> figs/results/realdata/appendix/35/multi_2.txt <==
0.67


==> figs/results/realdata/appendix/35/multi_4.txt <==
0.73


==> figs/results/realdata/appendix/35/single_2.txt <==
0.97


==> figs/results/realdata/appendix/35/single_4.txt <==
0.83


==> figs/results/realdata/appendix/38/multi_2.txt <==
0.96


==> figs/results/realdata/appendix/38/multi_4.txt <==
0.77


==> figs/results/realdata/appendix/38/single_2.txt <==
0.88


==> figs/results/realdata/appendix/38/single_4.txt <==
0.69


==> figs/results/realdata/appendix/39/multi_2.txt <==
0.66


==> figs/results/realdata/appendix/39/multi_4.txt <==
0.69


==> figs/results/realdata/appendix/39/single_2.txt <==
1.02


==> figs/results/realdata/appendix/39/single_4.txt <==
0.87


==> figs/results/realdata/appendix/4/multi_2.txt <==
0.96


==> figs/results/realdata/appendix/4/multi_4.txt <==
0.98


==> figs/results/realdata/appendix/4/single_2.txt <==
0.85


==> figs/results/realdata/appendix/4/single_4.txt <==
0.75


==> figs/results/realdata/appendix/41/multi_2.txt <==
0.63


==> figs/results/realdata/appendix/41/multi_4.txt <==
0.67


==> figs/results/realdata/appendix/41/single_2.txt <==
0.96


==> figs/results/realdata/appendix/41/single_4.txt <==
0.80


==> figs/results/realdata/appendix/42/multi_2.txt <==
0.86


==> figs/results/realdata/appendix/42/multi_4.txt <==
0.75


==> figs/results/realdata/appendix/42/single_2.txt <==
0.88


==> figs/results/realdata/appendix/42/single_4.txt <==
0.71


==> figs/results/realdata/appendix/43/multi_2.txt <==
0.65


==> figs/results/realdata/appendix/43/multi_4.txt <==
0.70


==> figs/results/realdata/appendix/43/single_2.txt <==
1.04


==> figs/results/realdata/appendix/43/single_4.txt <==
0.90


==> figs/results/realdata/appendix/45/multi_2.txt <==
0.62


==> figs/results/realdata/appendix/45/multi_4.txt <==
0.73


==> figs/results/realdata/appendix/45/single_2.txt <==
1.07


==> figs/results/realdata/appendix/45/single_4.txt <==
0.92


==> figs/results/realdata/appendix/49/multi_2.txt <==
0.63


==> figs/results/realdata/appendix/49/multi_4.txt <==
0.72


==> figs/results/realdata/appendix/49/single_2.txt <==
1.07


==> figs/results/realdata/appendix/49/single_4.txt <==
0.90


==> figs/results/realdata/appendix/5/multi_2.txt <==
1.08


==> figs/results/realdata/appendix/5/multi_4.txt <==
0.94


==> figs/results/realdata/appendix/5/single_2.txt <==
0.75


==> figs/results/realdata/appendix/5/single_4.txt <==
0.77


==> figs/results/realdata/appendix/52/multi_2.txt <==
0.87


==> figs/results/realdata/appendix/52/multi_4.txt <==
0.76


==> figs/results/realdata/appendix/52/single_2.txt <==
0.93


==> figs/results/realdata/appendix/52/single_4.txt <==
0.75


==> figs/results/realdata/appendix/56/multi_2.txt <==
0.67


==> figs/results/realdata/appendix/56/multi_4.txt <==
0.72


==> figs/results/realdata/appendix/56/single_2.txt <==
1.11


==> figs/results/realdata/appendix/56/single_4.txt <==
0.86


==> figs/results/realdata/appendix/58/multi_2.txt <==
0.66


==> figs/results/realdata/appendix/58/multi_4.txt <==
0.70


==> figs/results/realdata/appendix/58/single_2.txt <==
1.12


==> figs/results/realdata/appendix/58/single_4.txt <==
0.86


==> figs/results/realdata/appendix/59/multi_2.txt <==
0.71


==> figs/results/realdata/appendix/59/multi_4.txt <==
0.73


==> figs/results/realdata/appendix/59/single_2.txt <==
1.12


==> figs/results/realdata/appendix/59/single_4.txt <==
0.87


==> figs/results/realdata/appendix/6/multi_2.txt <==
0.94


==> figs/results/realdata/appendix/6/multi_4.txt <==
0.95


==> figs/results/realdata/appendix/6/single_2.txt <==
0.79


==> figs/results/realdata/appendix/6/single_4.txt <==
0.69


==> figs/results/realdata/appendix/62/multi_2.txt <==
0.80


==> figs/results/realdata/appendix/62/multi_4.txt <==
0.70


==> figs/results/realdata/appendix/62/single_2.txt <==
1.11


==> figs/results/realdata/appendix/62/single_4.txt <==
0.95


==> figs/results/realdata/appendix/63/multi_2.txt <==
0.96


==> figs/results/realdata/appendix/63/multi_4.txt <==
0.66


==> figs/results/realdata/appendix/63/single_2.txt <==
1.07


==> figs/results/realdata/appendix/63/single_4.txt <==
0.89


==> figs/results/realdata/appendix/66/multi_2.txt <==
1.21


==> figs/results/realdata/appendix/66/multi_4.txt <==
0.78


==> figs/results/realdata/appendix/66/single_2.txt <==
1.04


==> figs/results/realdata/appendix/66/single_4.txt <==
0.80


==> figs/results/realdata/appendix/7/multi_2.txt <==
1.08


==> figs/results/realdata/appendix/7/multi_4.txt <==
0.94


==> figs/results/realdata/appendix/7/single_2.txt <==
0.77


==> figs/results/realdata/appendix/7/single_4.txt <==
0.77


==> figs/results/realdata/appendix/8/multi_2.txt <==
1.09


==> figs/results/realdata/appendix/8/multi_4.txt <==
0.94


==> figs/results/realdata/appendix/8/single_2.txt <==
0.78


==> figs/results/realdata/appendix/8/single_4.txt <==
0.78


==> figs/results/realdata/appendix/9/multi_2.txt <==
0.96


==> figs/results/realdata/appendix/9/multi_4.txt <==
0.97


==> figs/results/realdata/appendix/9/single_2.txt <==
0.85


==> figs/results/realdata/appendix/9/single_4.txt <==
0.75


==> figs/results/realdata/appendix/95/multi_2.txt <==
1.00


==> figs/results/realdata/appendix/95/multi_4.txt <==
0.90


==> figs/results/realdata/appendix/95/single_2.txt <==
0.83


==> figs/results/realdata/appendix/95/single_4.txt <==
1.07


==> figs/results/realdata/main/22/multi_2.txt <==
0.75


==> figs/results/realdata/main/22/multi_4.txt <==
0.78


==> figs/results/realdata/main/22/single_2.txt <==
1.00


==> figs/results/realdata/main/22/single_4.txt <==
0.86


==> figs/results/realdata/main/31/multi_2.txt <==
0.64


==> figs/results/realdata/main/31/multi_4.txt <==
0.68


==> figs/results/realdata/main/31/single_2.txt <==
0.95


==> figs/results/realdata/main/31/single_4.txt <==
0.81


==> figs/results/realdata/main/500/multi_2.txt <==
1.12


==> figs/results/realdata/main/500/multi_4.txt <==
1.02


==> figs/results/realdata/main/500/single_2.txt <==
1.30


==> figs/results/realdata/main/500/single_4.txt <==
1.29


==> figs/results/realdata/main/55/multi_2.txt <==
0.67


==> figs/results/realdata/main/55/multi_4.txt <==
0.70


==> figs/results/realdata/main/55/single_2.txt <==
1.13


==> figs/results/realdata/main/55/single_4.txt <==
0.87


==> figs/results/realdata/main/57/multi_2.txt <==
0.65


==> figs/results/realdata/main/57/multi_4.txt <==
0.73


==> figs/results/realdata/main/57/single_2.txt <==
1.13


==> figs/results/realdata/main/57/single_4.txt <==
0.87


==> figs/results/realdata/main/60/multi_2.txt <==
0.72


==> figs/results/realdata/main/60/multi_4.txt <==
0.78


==> figs/results/realdata/main/60/single_2.txt <==
1.16


==> figs/results/realdata/main/60/single_4.txt <==
0.91


==> figs/results/realdata/main/77/multi_2.txt <==
1.04


==> figs/results/realdata/main/77/multi_4.txt <==
0.94


==> figs/results/realdata/main/77/single_2.txt <==
0.87


==> figs/results/realdata/main/77/single_4.txt <==
1.08


==> figs/results/realdata/main/91/multi_2.txt <==
1.00


==> figs/results/realdata/main/91/multi_4.txt <==
0.92


==> figs/results/realdata/main/91/single_2.txt <==
0.90


==> figs/results/realdata/main/91/single_4.txt <==
1.05

